Classical Cepheids in the Galactic outer ring R1R2'

The kinematics and distribution of classical Cepheids within ~3 kpc from the Sun suggest the existence of the outer ring R1R2' in the Galaxy. The optimum value of the solar position angle with respect to the major axis of the bar, theta_b, providing the best agreement between the distribution of Cepheids and model particles is theta_b=37 +/- 13 degrees. The kinematical features obtained for Cepheids with negative Galactocentric radial velocity VR are consistent with the solar location near the descending segment of the outer ring R2. The sharp rise of extinction toward of the Galactic center can be explained by the presence of the outer ring R1 near the Sun.

==> table1.dat <==
Table 1. The positions, line-of-sight velocities and proper
motions of classical Cepheids

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  3  I3    ---     N        Running number
   6- 14  A9    ---     GCVS     GCVS Identification
  17- 29  A13   ---     ASAS     ASAS Identification J name
  32- 39  A8    ---     Type     Type of the variability
  43- 47  F5.2  day     PF       Fundamental period
  50- 54  F5.2  mag     V        Mean magnitude in the V-band
  57- 58  I2    h       RAh      Right ascension (J2000.0)
  60- 61  I2    min     RAm      Right ascension (J2000.0)
  63- 66  F4.1  s       RAs      Right ascension (J2000.0)
      68  A1    ---     DE-      Declination sign (J2000.0)
  69- 70  I2    deg     DEd      Declination (J2000.0)
  72- 73  I2    arcmin  DEm      Declination (J2000.0)
  75- 76  I2    arcsec  DEs      Declination (J2000.0)
  80- 85  F6.2  deg     l        Galactic longitude
  89- 94  F6.2  deg     b        Galactic latitude
  98-101  F4.1  kpc     r        Heliocentric distance
 107-112  F6.1  km/s    HRV      Heliocentric Radial velocity
 114-117  F4.1  km/s    e_HVR    Uncertainty in HRV
     120  I1    ---     ref      Reference to the catalog of HRV
 126-131  F6.2  mas/yr  pmRA     Proper motion along longitude
 134-139  F6.2  mas/yr  pmDE     Proper motion along latitude
 141-145  F5.2  mas/yr  e_pmRA   Uncertainty in pmRA
 147-151  F5.2  mas/yr  e_pmDE   Uncertainty in pmDE
 154-159  I6    ---     n_Hip    Number in the Hipparcos catalog

---------------------------------------------------------------------------------------------------------------------------------------------------------------
  N    GCVS         ASAS       Type         PF    <V>   RA(J2000)   DE(J2000)     l        b       r       | Vr   evr| ref |   pmRA   pmDE  e_ma  e_md |   nHip
                                            day          h  m  s    deg m "                       kpc      |   km/s  |     |              mas/yr       |
---------------------------------------------------------------------------------------------------------------------------------------------------------------
  1  DQ    And                 DCEP        3.20  11.67  00 59 34.5 +45 24 24   124.94   -17.15    5.1                                                          
  2  T     Ant                 DCEP        5.90   9.34  09 33 50.9 -36 36 57   265.00    11.25    2.7       29.5  3.0  4      -7.64    6.05  1.02  1.05   46924
  3  U     Aql                 DCEP        7.02   6.45  19 29 21.4 -07 02 39    31.31   -12.17    0.5        1.1  2.0  1      -0.99   -9.14  0.92  0.74   95820
  4  SZ    Aql                 DCEP       17.14   8.63  19 04 39.4 +01 18 22    35.96    -2.87    1.8       10.5  1.0  1       0.22   -2.36  1.13  0.89   93681
  5  TT    Aql                 DCEP       13.76   7.13  19 08 13.7 +01 17 55    36.37    -3.67    0.9        3.7  0.1  2       1.17   -3.33  1.50  1.12   93990
  6  EV    Aql                 DCEP       38.71  11.90  19 06 46.2 +14 55 46    48.28     2.99   11.7                                                          
  7  FF    Aql                 DCEPS       6.30   5.37  18 58 14.7 +17 21 39    49.51     5.92    0.4      -15.8  0.1  2       0.44   -8.98  0.26  0.31   93124
  8  FM    Aql                 DCEP        6.11   8.27  19 09 16.0 +10 33 09    44.69     0.41    0.8       -5.2  0.1  2      -1.62   -5.38  1.15  0.80   94094
  9  FN    Aql                 DCEP        9.48   8.38  19 12 47.3 +03 33 27    38.91    -3.63    1.3       12.8  0.1  2       0.87   -5.69  1.02  0.95   94402
 10  KL    Aql                 DCEP        6.11  10.17  20 01 09.8 +15 48 13    55.50    -8.00    3.2        1.3  0.1  2      -2.68   -7.27  1.31  1.65   98553
 11  V0336 Aql                 DCEP        7.30   9.85  19 01 19.7 +00 08 49    34.55    -2.67    1.7       11.5  1.0  1      -1.37   -0.05  1.27  1.10   93399
 12  V0493 Aql                 DCEP        2.99  11.04  18 57 24.3 -00 43 49    33.32    -2.20    1.7                         -0.85   -2.53  2.62  1.98   93063
 13  V0496 Aql                 DCEPS       9.59   7.75  19 08 20.8 -07 26 16    28.58    -7.69    1.1        6.8  1.0  2      -1.34   -4.22  0.79  0.63   94004
 14  V0572 Aql                 DCEPS       5.31  11.24  20 02 32.7 +00 42 50    42.35   -15.92    6.3                                                          
 15  V0600 Aql                 DCEP        7.24  10.03  19 21 02.3 +08 30 59    44.26    -3.11    1.4        1.8  0.2  2       4.37   -2.41  2.07  1.44   95118
 16  V0733 Aql                 DCEP        6.18   9.97  19 57 33.0 +11 02 37    50.91    -9.71    3.2       28.4  0.2  2      -1.32   -5.19  1.68  1.63   98217
 17  V0916 Aql                 DCEP       13.44  10.78  19 10 00.4 +12 32 12    46.53     1.18    2.8       18.0  0.6  2                                       
 18  V0979 Aql                 DCEP        2.37  13.94  19 32 07.2 +03 00 45    40.70    -8.14   11.6                                                          
 19  V1162 Aql                 DCEP        5.38   7.79  19 52 21.0 -11 22 01    29.85   -19.16    1.1       12.5  0.2  2       8.06   -9.97  1.11  1.14   97794
 20  V1344 Aql                 DCEPS      10.53   7.77  19 11 59.2 +04 21 17    39.52    -3.08    1.0       -1.8  0.2  2                                       
 21  V1496 Aql                 DCEP       65.37  10.18  18 54 59.5 -00 04 36    33.62    -1.36    3.7                                                          
 22  eta   Aql                 DCEP        7.18   3.90  19 52 28.4 +01 00 20    41.36   -13.57    0.2      -15.0  1.0  1       6.91   -8.21  1.47  1.04   97804
 23  AB    Ara                 DCEP        5.95  13.18  16 42 09.1 -57 18 45   330.63    -7.78   11.2                                                          
 24  V0340 Ara                 DCEP       20.81  10.20  16 45 19.1 -51 20 33   335.50    -4.27    3.9      -82.2  2.0  1      -2.07   -6.85  2.50  2.07   82023
 25  Y     Aur                 DCEP        3.86   9.63  05 28 39.2 +42 26 16   167.08     4.90    1.7        8.5  1.0  1       1.06   -2.95  1.61  0.91   25642
 26  RT    Aur                 DCEP        3.73   5.45  06 28 34.1 +30 29 35   183.49     9.52    0.4       19.5  0.2  2      -1.71  -15.73  1.38  0.85   30827
 27  RX    Aur                 DCEP       11.62   7.67  05 01 23.2 +39 57 37   166.12    -0.71    1.5      -21.1  0.3  2       1.11   -1.95  1.15  0.66   23360
 28  SY    Aur                 DCEP       10.15   9.07  05 12 39.2 +42 49 54   165.09     2.70    2.3       -3.5  1.0  1      -0.08    0.20  1.70  0.94   24281
 29  YZ    Aur                 DCEP       18.19  10.35  05 15 22.0 +40 04 41   167.62     1.51    3.6      -14.0  1.0  3      -4.52    1.15  2.38  1.37   24500
 30  AN    Aur                 DCEP       10.29  10.45  04 59 41.5 +40 50 10   165.24    -0.43    3.4        4.4  0.4  2       2.57    2.09  2.81  2.18   23210
 31  AO    Aur                 DCEP        6.76  10.85  05 47 45.1 +32 00 53   177.95     2.59    3.4      -14.0  5.0  4                                       
 32  AX    Aur                 DCEP        3.05  12.42  05 46 50.8 +31 35 53   178.21     2.21    3.6                                                          
 33  BK    Aur                 DCEP        8.00   9.43  05 10 40.2 +49 41 15   159.30     6.43    2.3      -41.3  0.8  2      -5.80    1.31  1.91  1.19   24105
 34  CO    Aur                 DCEPS(B)    2.51   8.25  06 00 28.5 +35 18 44   176.42     6.53    0.5                                                          
 35  CY    Aur                 DCEP       13.85  11.85  04 57 40.1 +46 05 33   160.87     2.53    4.9      -15.0  2.0  3                                       
 36  ER    Aur                 DCEP       15.69  11.51  05 13 10.0 +41 59 26   165.82     2.29    7.2                                                          
 37  EW    Aur                 DCEP        2.66  13.53  04 51 24.8 +38 11 19   166.31    -3.33    5.7      -32.0  3.0  3                                       
 38  FF    Aur                 DCEP        2.12  13.73  04 55 18.1 +39 58 47   165.39    -1.61    5.5      -32.3  5.0  3                                       
 39  GT    Aur                 DCEP        4.40  12.19  05 36 26.8 +44 35 29   166.02     7.25    5.6                                                          
 40  GV    Aur                 DCEP        5.26  12.05  05 44 14.0 +37 35 13   172.79     4.85    3.6                                                          
 41  IN    Aur                 DCEP        4.91  13.82  05 15 27.2 +37 22 21   169.84    -0.04    5.9                                                          
 42  V0335 Aur                 DCEP        3.41  12.46  05 42 29.3 +37 38 46   172.56     4.58    3.8                                                          
 43  RW    Cam                 DCEP       16.41   8.68  03 54 21.8 +58 39 12   145.17     4.25    1.7      -26.5  1.0  1      -1.40   -4.05  1.55  1.57   18260
 44  RX    Cam                 DCEP        7.91   7.68  04 04 58.5 +58 39 35   146.21     5.17    0.8      -35.9  0.3  2      -4.21   -0.31  0.87  1.01   19057
 45  TV    Cam                 DCEP        5.29  11.69  04 07 32.8 +60 19 07   145.32     6.61    3.9      -77.2  5.0  4                                       
 46  AB    Cam                 DCEP        5.79  11.86  03 46 08.3 +58 47 03   144.26     3.68    4.2                                                          
 47  AC    Cam                 DCEP        4.16  12.61  03 23 47.9 +59 21 21   141.60     2.45    2.7                                                          
 48  AD    Cam                 DCEP       11.26  12.56  03 29 26.0 +60 26 48   141.57     3.75    4.6      -55.0  5.0  3                                       
 49  AM    Cam                 DCEP        4.00  13.52  03 36 20.2 +62 17 14   141.16     5.73    3.9                                                          
 50  CK    Cam                 DCEP        3.29   7.54  05 06 31.6 +55 21 13   154.29     9.23    0.5                                                          
 51  RW    CMa                 DCEP        5.73  11.12  07 13 11.7 -18 43 51   232.37    -3.39    2.7                                                          
 52  RY    CMa                 DCEP        4.68   8.11  07 16 37.6 -11 29 14   226.36     0.74    1.1       35.6  0.3  2      -3.45    3.17  0.83  0.71   35212
 53  RZ    CMa                 DCEP        4.25   9.70  07 21 32.9 -16 41 14   231.50    -0.68    1.6       24.6  2.0  1      -0.70    0.56  1.20  1.27   35665
 54  SS    CMa                 DCEP       12.36   9.93  07 26 07.2 -25 15 26   239.55    -3.83    2.9       73.1  1.0  1      -5.21    7.83  0.86  1.73   36088
 55  TV    CMa                 DCEP        4.67  10.59  07 09 15.4 -13 47 10   227.55    -1.92    2.0       39.0  1.0  1      -0.58   -1.34  1.61  1.53   34527
 56  TW    CMa                 DCEP        7.00   9.56  07 22 02.4 -14 19 05   229.48     0.56    2.4       66.5  1.0  1      -0.68    5.26  1.06  0.97   35708
 57  VZ    CMa                 DCEPS       4.40   9.41  07 26 28.2 -25 55 36   240.17    -4.09    1.4       40.1  1.0  1      -1.88    2.09  0.66  1.56   36125
 58  WY    CMa                 DCEP        1.14  13.39  07 11 40.1 -26 58 40   239.56    -7.51    5.6                                                          
 59  XZ    CMa                 DCEP        2.56  12.97  07 00 24.8 -20 25 54   232.50    -6.85    6.0                                                          
 60  AI    CMa                 DCEP        3.28  13.08  07 16 40.3 -24 30 11   237.87    -5.37    7.3                                                          
 61  AL    CMa                 DCEP        2.83  13.18  07 21 45.2 -26 32 00   240.21    -5.30    7.7                                                          
 62  AM    CMa                 DCEP        2.55  13.15  07 22 47.8 -26 42 52   240.48    -5.18    7.4                                                          
 63  AO    CMa                 DCEP        5.82  12.07  07 24 40.6 -26 11 19   240.21    -4.56    3.6                                                          
 64  BC    CMa                 DCEP        4.18  13.01  07 21 07.4 -21 30 38   235.70    -3.06    5.7                                                          
 65  BY    CMa                 DCEP        3.19  13.08  07 26 29.4 -27 55 30   241.94    -5.04    7.5                                                          
 66  CN    CMa                 DCEP        2.55  13.74  07 09 34.6 -18 33 48   231.82    -4.07    5.1                                                          
 67  CP    CMa                 DCEP        4.85  13.28  07 14 54.4 -22 14 09   235.66    -4.67    7.0                                                          
 68  DZ    CMa                 DCEP(B)     2.31  11.99  07 16 59.3 -15 18 25   229.77    -0.98    2.5                                                          
 69  FL    CMa                 DCEP        2.78  14.40  07 00 02.9 -14 09 39   226.85    -4.08    7.0                                                          
 70  GI    CMa                 DCEP        4.86  12.00  06 47 43.0 -13 40 00   225.04    -6.52    5.3                                                          
 71  U     Car                 DCEP       38.80   6.25  10 57 48.2 -59 43 56   289.40    -0.09    1.6        1.7  1.0  1      -5.74    1.89  0.61  0.55   53589
 72  V     Car                 DCEP        6.70   7.37  08 28 43.7 -60 07 21   275.46   -12.27    1.0       13.9  1.0  1      -3.10    3.57  0.69  0.65   41588
 73  Y     Car                 DCEP(B)     3.64   8.14  10 33 10.9 -58 29 55   286.03    -0.43    1.2                                                          
 74  SX    Car                 DCEP        4.86   9.09  10 46 05.8 -57 32 51   287.08     1.21    1.6      -11.4  2.0  1      -7.25    2.24  1.37  1.25   52661
 75  UW    Car                 DCEP        5.35   9.43  10 26 50.9 -59 40 10   285.92    -1.86    1.6      -14.4  2.0  1      -6.41    4.78  0.92  0.93   51142
 76  UX    Car                 DCEP        3.68   8.30  10 29 11.2 -57 36 48   285.13     0.07    1.3        8.1  1.0  1      -6.06    0.96  1.16  1.03   51338
 77  UY    Car                 DCEP        5.54   8.96  10 32 04.4 -61 46 58   287.55    -3.35    1.8        4.0  2.0  1                                       
 78  UZ    Car                 DCEP        5.21   9.33  10 36 17.8 -61 00 45   287.61    -2.43    2.0      -20.9  2.0  1      -5.43    4.52  1.15  0.94   51909
 79  VY    Car                 DCEP       18.94   7.46  10 44 32.7 -57 33 55   286.91     1.10    1.7        2.0  1.0  1      -6.09    3.06  1.33  1.25   52538
 80  WW    Car                 DCEP        4.68   9.75  10 51 35.8 -59 23 06   288.54    -0.11    2.0      -13.0  2.0  1      -6.80    1.92  1.51  1.32   53083
 81  WZ    Car                 DCEP       23.01   9.26  10 55 18.7 -60 56 24   289.63    -1.32    3.9      -14.7  1.0  1      -4.98    2.22  1.22  1.09   53397
 82  XX    Car                 DCEP       15.72   9.35  10 57 09.2 -65 08 05   291.58    -5.04    3.4      -10.9  1.0  1      -4.69    2.76  0.92  0.80   53536
 83  XY    Car                 DCEP       12.43   9.29  11 02 16.1 -64 15 46   291.73    -4.02    2.4       -5.6  1.0  1      -4.03    4.88  0.88  0.86   53945
 84  XZ    Car                 DCEP       16.65   8.60  11 04 13.5 -60 58 48   290.63    -0.91    2.2        1.5  1.0  1      -5.43    2.41  1.67  1.24   54101
 85  YZ    Car                 DCEP       18.17   8.71  10 28 16.8 -59 21 01   285.91    -1.49    2.7        1.0  1.0  1      -5.65    2.85  0.99  0.86   51262
 86  AQ    Car                 DCEP        9.77   8.85  10 21 23.0 -61 04 27   286.08    -3.41    2.5        2.1  1.0  1      -6.07    4.53  1.13  1.05   50722
 87  CC    Car                 DCEP        4.76  12.02  10 54 27.0 -61 20 49   289.71    -1.73    3.8        6.9  1.0  1                                       
 88  CF    Car                 DCEP        5.50  12.17  10 59 05.1 -60 16 44   289.77    -0.52    4.1       -3.8  2.0  1                                       
 89  CN    Car                 DCEP        4.93  10.69  10 15 32.9 -58 10 28   283.89    -1.37    2.4        9.0  1.0  1      -4.19    2.12  1.66  1.40   50244
 90  CQ    Car                 DCEP        5.32  13.78  10 31 20.2 -59 58 49   286.57    -1.84    4.0       20.6  0.7  1                                       
 91  CR    Car                 DCEP        9.76   0.00  10 32 54.1 -58 31 16   286.01    -0.47    4.7       25.3  5.0  1                                       
 92  CS    Car                 DCEP        6.66  13.34  10 34 37.2 -58 01 23   285.96     0.07    3.8                                                          
 93  CT    Car                 DCEP       18.06  12.24  10 36 55.8 -61 34 53   287.95    -2.89    8.9      111.0  5.0  6                                       
 94  CY    Car                 DCEP        4.27   9.74  10 57 50.7 -60 44 32   289.83    -1.01    1.9        8.6  2.0  1      -4.64    0.67  1.52  1.30   53593
 95  DY    Car                 DCEP        4.68  11.32  10 52 32.8 -60 31 36   289.15    -1.09    3.6       -1.3  2.0  1                                       
 96  ER    Car                 DCEP        7.72   6.82  11 09 41.1 -58 50 16   290.45     1.33    0.9      -19.0  1.0  1      -9.01    2.66  0.76  0.54   54543
 97  EW    Car                 DCEP        4.24  14.31  10 20 49.7 -61 15 07   286.12    -3.59   13.4                                                          
 98  EY    Car                 DCEP(B)     2.88  10.38  10 42 23.0 -61 09 57   288.33    -2.22    1.9       18.0  5.0  4      -6.37    5.07  1.80  1.48   52380
 99  FF    Car                 DCEP       16.33  12.95  10 44 54.1 -58 17 53   287.29     0.47    4.8                                                          
100  FI    Car                 DCEP       13.46  11.63  10 51 01.8 -58 35 26   288.13     0.57    4.6       13.2  2.0  1                                       
101  FK    Car                 DCEP       23.25  12.52  10 53 56.4 -59 57 53   289.06    -0.51    6.9       29.9  1.0  1                                       
102  FM    Car                 DCEP        7.64  12.95  11 00 25.1 -60 59 36   290.22    -1.11    6.4       39.7  1.0  1                                       
103  FN    Car                 DCEP        4.59  11.55  11 01 14.4 -60 07 00   289.95    -0.27    3.2      -13.0  1.0  1      -6.77    0.40  2.72  2.16   53867
104  FO    Car                 DCEP       10.36  10.71  11 01 30.7 -62 17 27   290.86    -2.24    3.6      -10.8  2.0  1                                       
105  FQ    Car                 DCEP       10.27  11.82  11 10 12.9 -60 50 51   291.26    -0.51    4.0                                                          
106  FR    Car                 DCEP       10.72   9.66  11 14 21.2 -60 03 11   291.44     0.41    2.9       -7.3  1.0  1      -4.40    1.87  1.00  0.94   54891
107  FZ    Car                 DCEPS       5.04  12.05  10 54 01.8 -59 11 59   288.75     0.19    3.5       -1.6  2.0  1                                       
108  GH    Car                 DCEPS       8.07   9.16  11 10 44.6 -60 45 01   291.28    -0.40    2.2                         -8.39    3.90  0.98  0.79   54621
109  GI    Car                 DCEPS       6.24   8.33  11 14 00.0 -57 54 39   290.63     2.40    1.7      -20.6  1.0  1      -7.43    2.72  0.76  0.74   54862
110  GS    Car                 DCEP        4.06  12.63  10 51 54.2 -61 28 02   289.48    -1.97    5.2       32.1  2.0  1                                       
111  GT    Car                 DCEPS      18.53  12.88  10 59 26.1 -59 29 11   289.49     0.22    9.5                                                          
112  GX    Car                 DCEP        7.20   9.34  09 55 26.2 -58 25 47   281.89    -3.11    2.0                         -4.18    2.83  1.01  1.05   48663
113  GZ    Car                 DCEP(B)     4.16  10.28  10 20 20.4 -59 22 36   285.07    -2.04    2.1                                                          
114  HK    Car                 DCEP        6.70  10.20  11 03 45.2 -60 38 32   290.45    -0.63    2.7                                                          
115  HS    Car                 DCEP        5.09  12.42  10 24 34.2 -59 32 09   285.61    -1.89    3.3        5.9  2.0  1                                       
116  HW    Car                 DCEP        9.20   9.13  10 39 20.3 -61 09 09   288.00    -2.38    2.4                         -5.01    3.64  1.00  0.81   52157
117  II    Car                 DCEP       64.92  12.60  10 48 49.1 -60 03 47   288.53    -0.88    7.8                                                          
118  IK    Car                 DCEP        5.10  14.01  10 48 57.6 -64 10 27   290.38    -4.55   11.2                                                          
119  IM    Car                 DCEP        5.34  11.99  10 55 09.2 -60 32 52   289.45    -0.97    3.6        3.8  2.0  1                                       
120  IO    Car                 DCEPS      19.15  11.15  10 56 26.2 -60 43 58   289.67    -1.07    7.1                                                          
121  IP    Car                 DCEP        7.12  14.28  11 01 28.4 -64 17 27   291.66    -4.08   12.4                                                          
122  IT    Car                 DCEPS      10.61   8.11  11 12 10.1 -61 45 18   291.81    -1.27    1.8      -14.9  1.0  1      -7.00    2.18  0.70  0.61   54715
123  V0397 Car                 DCEPS       2.91   8.32  10 00 03.7 -66 16 34   287.11    -9.02    1.0       10.1  2.0  5                                       
124  l     Car                 DCEP       35.56   3.70  09 45 14.8 -62 30 28   283.47    -7.08    0.5        3.6  1.0  1     -12.88    8.19  0.27  0.26   47854
125  RS    Cas                 DCEP        6.30   9.94  23 37 16.1 +62 25 44   114.81     0.97    1.3      -33.2  0.3  2      -1.92   -0.93  1.17  0.94  116556
126  RW    Cas                 DCEP       14.79   9.23  01 37 14.0 +57 45 33   129.42    -4.24    2.7      -71.5  0.3  2      -0.53   -3.70  1.15  1.13    7548
127  RY    Cas                 DCEP       12.14   9.95  23 52 07.0 +58 44 30   115.67    -3.05    2.5      -84.0  0.2  2      -1.24   -3.57  1.08  1.00  117690
128  SU    Cas                 DCEPS       2.74   5.97  02 51 58.8 +68 53 19   133.74     8.89    0.3       -6.7  0.1  2       1.56   -7.28  0.24  0.34   13367
129  SW    Cas                 DCEP        5.44   9.71  23 07 10.1 +58 33 15   110.04    -1.47    1.8      -41.6  0.3  2      -5.77   -5.67  1.42  1.22  114160
130  SY    Cas                 DCEP        4.07   9.88  00 15 09.8 +58 25 27   118.57    -3.88    1.8      -45.6  0.2  2      -3.91   -1.82  1.23  1.20    1213
131  SZ    Cas                 DCEPS      19.18   9.84  02 27 13.8 +59 27 38   135.19    -0.80    2.8      -45.9  1.0  1      -0.42   -0.61  2.00  1.53   11420
132  TU    Cas                 DCEP(B)     2.14   7.75  00 26 19.4 +51 16 49   119.39   -11.16    0.7                                                          
133  UZ    Cas                 DCEP        4.26  11.37  01 12 41.2 +61 12 48   125.85    -1.26    3.2      -51.0  1.0  1      -2.15   -4.42  1.95  1.87    5658
134  VV    Cas                 DCEP        6.21  10.78  01 51 07.0 +59 53 18   130.72    -1.78    2.9      -50.5  1.0  1       2.58   -3.84  2.69  2.14    8614
135  VW    Cas                 DCEP        5.99  10.75  01 05 48.2 +61 45 18   124.99    -0.78    2.7      -58.5  1.0  1      -1.50   -0.30  1.45  1.36    5138
136  XY    Cas                 DCEP        4.50   9.97  00 49 53.3 +60 07 39   123.11    -2.47    1.8      -42.0  1.0  1      -1.09    0.60  1.41  1.21    3886
137  AP    Cas                 DCEP        6.85  11.56  00 33 16.2 +62 54 26   121.21     0.36    3.4      -44.5  1.0  1                                       
138  AS    Cas                 DCEP(B)     3.03  12.24  00 25 37.8 +64 13 48   120.46     1.75    2.3                                                          
139  AW    Cas                 DCEP        4.28  12.06  01 16 01.2 +61 37 15   126.20    -0.81    2.5                                                          
140  AY    Cas                 DCEP        2.87  11.54  01 39 00.0 +64 59 21   128.26     2.90    1.7                                                          
141  BD    Cas                 DCEPS       5.14  11.00  00 09 51.4 +61 30 51   118.35    -0.73    2.2                                                          
142  BF    Cas                 DCEP        3.63  12.47  00 14 03.3 +60 59 11   118.77    -1.33    3.0      -61.5  5.0  3                                       
143  BP    Cas                 DCEP        6.27  10.93  01 15 01.1 +65 35 58   125.69     3.13    1.7      -46.5  1.0  1      -1.57   -0.70  2.02  1.87    5846
144  BV    Cas                 DCEP        5.40  12.40  01 30 01.1 +62 17 03   127.75     0.06    2.4                                                          
145  BY    Cas                 DCEPS       4.54  10.37  01 47 11.9 +61 25 21   129.90    -0.40    1.6      -55.4  1.1  2       1.40    0.56  1.90  1.84    8312
146  CD    Cas                 DCEP        7.80  10.78  23 45 02.6 +63 00 14   115.81     1.30    2.2      -54.9  2.0  1       1.32   -1.14  1.77  1.38  117154
147  CEA   Cas                 DCEP        5.14  10.93  23 58 09.5 +61 12 49   116.92    -0.79    2.8                                                          
148  CEB   Cas                 DCEP        4.48  11.06  23 58 09.5 +61 12 49   116.92    -0.79    3.0                                                          
149  CF    Cas                 DCEP        4.88  11.14  23 58 18.0 +61 13 16   116.94    -0.78    2.7      -77.8  0.3  2      -0.30   -2.05  2.36  1.82  118174
150  CG    Cas                 DCEP        4.37  11.38  00 00 59.2 +60 57 32   117.20    -1.10    2.3      -75.8  0.5  2                                       
151  CH    Cas                 DCEP       15.09  11.00  23 22 28.4 +62 45 26   113.28     1.80    3.0      -50.9  1.7  2      -4.99   -3.13  1.75  1.86  115390
152  CT    Cas                 DCEP        3.81  12.26  00 20 03.0 +63 10 47   119.74     0.76    2.7      -55.3  5.0  3                                       
153  CY    Cas                 DCEP       14.38  11.63  23 29 12.8 +63 22 27   114.20     2.14    3.8                          0.62    0.00  2.59  2.33  115925
154  CZ    Cas                 DCEP        5.66  11.74  23 39 27.4 +62 22 20   115.03     0.85    2.9                                                          
155  DD    Cas                 DCEP        9.81   9.88  23 57 35.0 +62 43 06   117.15     0.70    2.7      -69.7  0.2  2      -2.00   -0.19  1.07  0.94  118122
156  DF    Cas                 DCEP        3.83  10.88  02 44 43.3 +61 27 53   136.37     1.90    1.9      -33.0 10.0  1      -1.41    1.68  4.72  4.97   12817
157  DL    Cas                 DCEP        8.00   8.97  00 29 58.6 +60 12 43   120.64    -2.30    1.5      -36.8  0.3  2      -2.42   -1.21  1.08  0.76    2347
158  DW    Cas                 DCEP        5.00  11.12  23 38 48.4 +59 23 31   114.16    -2.00    1.8      -51.3  1.5  2      -3.74   -0.82  1.80  1.83  116684
159  EX    Cas                 DCEP        4.31  12.82  00 02 41.8 +61 51 40   117.57    -0.25    3.5                                                          
160  FM    Cas                 DCEP        5.81   9.13  00 14 28.2 +56 15 11   118.19    -6.03    1.7      -29.2  0.2  2      -0.69   -3.28  1.43  1.15    1162
161  FO    Cas                 DCEP        6.80  14.30  00 17 02.5 +60 48 10   119.11    -1.56    8.2     -125.9  5.0  3                                       
162  FW    Cas                 DCEP        6.24  12.44  00 36 44.5 +62 16 27   121.57    -0.29    3.3                                                          
163  GL    Cas                 DCEP        4.01  12.76  02 10 46.3 +59 15 13   133.29    -1.71    4.1                                                          
164  GM    Cas                 DCEP        7.47  11.88  02 26 56.7 +60 34 17   134.75     0.22    1.7                                                          
165  GO    Cas                 DCEP        3.24  13.22  02 35 05.7 +59 23 03   136.15    -0.49    2.3                                                          
166  HK    Cas                 DCEP        2.50  14.31  00 57 20.1 +55 26 20   124.19    -7.14    8.1                                                          
167  IO    Cas                 DCEP        5.60  13.67  01 47 02.7 +59 36 23   130.29    -2.17    7.9     -109.2  5.0  3                                       
168  IX    Cas                 DCEP        9.15  11.45  00 04 50.8 +50 14 06   115.81   -11.75   10.5                                                          
169  KK    Cas                 DCEP        8.19  11.93  23 49 56.0 +59 56 27   115.66    -1.82    3.4                                                          
170  LT    Cas                 DCEP        5.90  12.52  02 45 51.5 +63 18 16   135.69     3.61    4.4      -68.0  5.0  3                                       
171  NP    Cas                 DCEP        6.17  13.59  00 23 57.6 +62 57 00   120.16     0.49    3.5                                                          
172  NY    Cas                 DCEPS       3.98  13.33  00 40 23.2 +58 37 07   121.88    -3.96    9.1                                                          
173  OP    Cas                 DCEP        5.51  11.91  00 46 29.9 +63 32 36   122.72     0.94    2.1                                                          
174  OZ    Cas                 DCEP        5.08  13.49  01 14 19.6 +62 02 39   125.96    -0.41    1.1                                                          
175  PW    Cas                 DCEP        4.00  13.07  23 25 58.5 +61 16 01   113.19     0.25    4.6                                                          
176  V0342 Cas                 DCEP        3.92  12.03  23 01 21.2 +57 52 02   109.06    -1.80    3.1                                                          
177  V0379 Cas                 DCEPS       6.07   9.12  00 26 36.0 +60 47 53   120.27    -1.68    1.3      -38.2  0.4  2                                       
178  V0395 Cas                 DCEP        4.04  10.76  02 10 29.2 +63 17 51   132.01     2.13    2.2                                                          
179  V0407 Cas                 DCEP        4.58  12.00  23 54 24.6 +62 08 58   116.67     0.22    2.9                                                          
180  V0553 Cas                 DCEP        4.90  13.38  01 08 11.0 +62 16 12   125.23    -0.25    3.1                                                          
181  V0636 Cas                 DCEPS      11.80   7.17  01 32 43.2 +63 35 38   127.84     1.40    0.7      -25.2  0.1  2      -0.54    0.03  0.38  0.47    7192
182  V0824 Cas                 DCEP        5.35  11.21  00 22 31.3 +63 01 59   120.00     0.59    2.0                                                          
183  V0827 Cas                 DCEPS       4.51  11.33  00 37 18.8 +63 12 56   121.68     0.65    2.0                                                          
184  V     Cen                 DCEP        5.49   6.82  14 32 33.1 -56 53 16   316.82     2.92    0.6      -23.2  1.0  1      -7.14   -7.48  0.93  0.66   71116
185  TX    Cen                 DCEP       17.10  10.55  14 35 12.0 -60 59 52   315.52    -1.00    2.9      -52.0  1.0  1                                       
186  UZ    Cen                 DCEP(B)     3.33   8.75  11 40 58.5 -62 41 33   295.29    -1.11    1.2                                                          
187  VW    Cen                 DCEP       15.04  10.28  13 33 59.0 -64 03 20   307.90    -1.88    3.5      -30.8  1.0  1      -7.51   -3.01  1.56  1.67   66189
188  XX    Cen                 DCEP       10.95   7.82  13 40 18.6 -57 36 47   309.85     4.31    1.5      -18.8  1.0  1      -3.91    0.19  0.83  0.79   66696
189  AY    Cen                 DCEP        5.31   8.81  11 25 05.8 -60 44 05   292.92     0.22    1.4      -15.5  2.0  1      -7.09    1.73  1.13  1.16   55726
190  AZ    Cen                 DCEPS       4.52   8.63  11 25 13.0 -61 22 09   293.14    -0.38    1.6      -11.5  1.0  1      -7.11    3.16  1.02  1.04   55736
191  BB    Cen                 DCEPS       5.63  10.08  11 53 33.5 -62 51 08   296.72    -0.93    2.5      -15.8  1.0  1      -4.09    0.68  1.40  1.18   57978
192  BK    Cen                 DCEP(B)     3.17  10.21  11 49 16.0 -63 04 43   296.30    -1.26    2.0                                                          
193  IZ    Cen                 DCEP        5.89  12.84  11 41 19.6 -62 15 53   295.22    -0.69    2.7                                                          
194  KK    Cen                 DCEP       12.18  11.47  11 42 48.2 -58 59 36   294.55     2.52    5.4       -2.7  1.0  1      -4.17    1.50  2.96  2.64   57130
195  KN    Cen                 DCEP       34.02   9.85  13 36 36.9 -64 33 30   308.09    -2.43    3.3      -39.7  1.0  1      -8.22   -3.50  1.28  1.25   66383
196  LV    Cen                 DCEP        4.97  12.54  11 33 17.8 -63 14 33   294.60    -1.88    3.1      -16.7  2.0  1                                       
197  MY    Cen                 DCEP        3.72  12.07  13 11 04.5 -61 37 38   305.62     0.86    1.5                                                          
198  MZ    Cen                 DCEP       10.35  11.56  13 14 01.8 -64 19 29   305.71    -1.86    3.9      -30.6  5.0  1                                       
199  OO    Cen                 DCEP       12.88  11.97  13 26 30.2 -63 09 45   307.22    -0.87    3.9      -35.7  2.0  1                                       
200  QY    Cen                 DCEP       17.75  11.78  14 08 17.2 -61 44 10   312.24    -0.56    2.9      -58.7  1.0  1                                       
201  V0339 Cen                 DCEP        9.47   8.70  14 21 48.5 -61 32 59   313.82    -0.91    1.6      -24.4  1.0  1      -1.01   -5.75  1.14  1.08   70203
202  V0378 Cen                 DCEP        6.46   8.48  13 18 58.3 -62 22 56   306.47     0.02    1.2      -16.5  1.0  1      -4.18   -1.34  0.85  0.91   64969
203  V0381 Cen                 DCEP        5.08   7.67  13 50 44.3 -57 34 50   311.22     4.03    1.0      -31.8  1.0  1      -4.54   -1.61  0.82  0.65   67566
204  V0419 Cen                 DCEPS       7.76   8.19  11 30 54.4 -56 53 56   292.46     4.10    1.8      -15.2  1.0  1      -6.11    3.02  0.89  0.75   56176
205  V0496 Cen                 DCEP        4.42   9.95  13 03 10.7 -60 52 39   304.73     1.67    1.5                         -4.10    0.10  1.17  1.04   63693
206  V0659 Cen                 DCEPS       7.92   6.62  13 31 33.4 -61 34 57   308.04     0.60    0.9      -12.8  5.0  4      -4.73   -1.34  0.45  0.52   65970
207  V0675 Cen                 DCEP        4.64  12.30  14 24 50.9 -34 39 45   324.44    23.93   10.0                                                          
208  V0737 Cen                 DCEP        7.07   6.73  14 37 12.0 -62 00 39   315.33    -2.02    0.7                                                          
209  V0898 Cen                 DCEPS       4.97   7.96  11 11 20.4 -54 33 25   289.07     5.39    1.4                                                          
210  AK    Cep                 DCEP        7.23  11.22  22 28 50.1 +58 12 39   105.39     0.47    3.1      -56.9  0.7  2      -4.59   -1.90  3.19  2.85  110964
211  CN    Cep                 DCEP        9.50  12.36  23 25 34.8 +64 47 25   114.26     3.61    2.6                                                          
212  CP    Cep                 DCEP       17.86  10.58  21 57 52.7 +56 09 50   100.77     1.11    3.4      -40.8  0.2  2      -1.24   -1.30  1.06  1.09  108427
213  CR    Cep                 DCEP        6.23   9.65  22 46 24.8 +59 26 32   107.98     0.46    1.2      -32.3  1.0  1      -3.55   -2.44  1.28  1.08  112430
214  DR    Cep                 DCEP       19.08  12.85  20 49 05.6 +58 53 57    96.04     9.47   11.3                                                          
215  IR    Cep                 DCEPS       2.98   7.79  21 57 51.9 +61 01 08   103.71     4.98    0.6       -5.4  0.1  2      -4.87   -3.49  0.46  0.42  108426
216  IY    Cep                 DCEP        5.66  12.84  22 07 35.5 +55 21 46   101.41    -0.34    4.0                                                          
217  KO    Cep                 DCEP        4.56  14.13  22 10 58.4 +56 17 30   102.33     0.15    3.7                                                          
218  MU    Cep                 DCEP        3.77  12.25  22 23 38.6 +57 40 51   104.53     0.38    2.9                                                          
219  V0351 Cep                 DCEPS       3.95   9.45  22 33 41.4 +57 19 06   105.51    -0.62    1.5                                                          
220  del   Cep                 DCEP        5.37   3.95  22 29 10.3 +58 24 55   105.54     0.63    0.2      -17.4  1.0  1      15.35    3.52  0.22  0.18  110991
221  AV    Cir                 DCEPS       4.32   7.41  14 50 30.3 -67 29 51   314.26    -7.59    0.7                                                          
222  AX    Cir                 DCEP        5.27   5.88  14 52 35.3 -63 48 35   316.14    -4.40    0.5      -25.5  2.0  1     -10.42   -5.37  0.56  0.71   72773
223  BP    Cir                 DCEPS       3.38   7.55  14 46 42.0 -61 27 43   316.58    -2.00    0.7                                                          
224  R     Cru                 DCEP        5.83   6.76  12 23 37.7 -61 37 45   299.99     0.82    0.8      -16.5  1.0  1     -10.56   -1.07  0.52  0.51   60455
225  S     Cru                 DCEP        4.69   6.60  12 54 22.0 -58 25 50   303.70     4.16    0.6       -7.1  1.0  1      -9.33   -3.49  0.60  0.60   62986
226  T     Cru                 DCEP        6.73   6.56  12 21 21.1 -62 16 54   299.79     0.15    0.7       -9.8  1.0  1     -10.43   -0.44  0.42  0.40   60259
227  X     Cru                 DCEP        6.22   8.40  12 46 22.3 -59 07 29   302.66     3.47    1.3      -25.0  1.0  1                                       
228  SU    Cru                 DCEP       12.85   9.76  12 18 16.9 -63 16 49   299.56    -0.89    1.1      -33.6  2.0  1      38.70  -19.98 11.27  3.58   59996
229  SV    Cru                 DCEP        7.00  12.15  11 57 53.7 -62 38 46   297.17    -0.63    4.1                                                          
230  TY    Cru                 DCEP        4.99  12.75  12 06 40.4 -62 35 49   298.15    -0.39    3.9                                                          
231  VV    Cru                 DCEP        6.12  12.02  12 23 31.9 -64 28 15   300.26    -2.01    3.1                                                          
232  VW    Cru                 DCEP        5.26   9.60  12 33 18.7 -63 30 23   301.25    -0.96    1.1       -2.7  2.0  1                                       
233  VX    Cru                 DCEP       12.21  11.97  12 34 23.5 -61 14 15   301.24     1.31    4.3      -28.5  1.0  1                                       
234  AD    Cru                 DCEP        6.40  11.06  12 12 59.7 -62 05 49   298.80     0.21    2.6      -34.3  1.0  1      -7.57    1.32  2.14  2.04   59575
235  AG    Cru                 DCEP        3.84   8.22  12 41 26.0 -59 47 39   302.05     2.79    1.1       -8.5  1.0  1                                       
236  BG    Cru                 DCEPS       4.71   5.46  12 31 40.3 -59 25 26   300.79     3.10    0.4      -20.3  1.0  1     -12.84   -3.39  0.25  0.21   61136
237  X     Cyg                 DCEP       16.39   6.39  20 43 24.2 +35 35 16    77.26    -4.46    1.0        7.5  0.1  2      -6.79   -3.37  0.41  0.47  102276
238  SU    Cyg                 DCEP        3.85   6.86  19 44 48.7 +29 15 53    65.09     2.19    0.7      -21.4  0.1  2       0.26   -3.86  0.56  0.85   97150
239  SZ    Cyg                 DCEP       15.11   9.43  20 32 54.3 +46 36 05    84.75     3.85    2.2      -12.1  1.0  1      -2.95   -6.08  1.07  0.87  101393
240  TX    Cyg                 DCEP       14.71   9.51  21 00 06.4 +42 35 51    84.72    -2.43    1.1      -20.4  1.0  1      -0.43   -2.63  0.91  1.04  103656
241  VX    Cyg                 DCEP       20.13  10.07  20 57 20.8 +40 10 39    82.56    -3.64    2.6      -17.5  0.3  2      -1.64   -2.13  1.09  1.38  103433
242  VY    Cyg                 DCEP        7.86   9.58  21 04 16.6 +39 58 20    83.29    -4.76    1.8      -11.9  1.0  1      -2.82   -4.46  0.88  1.07  104002
243  VZ    Cyg                 DCEP        4.86   8.96  21 51 41.4 +43 08 03    91.96    -8.56    1.6      -15.3  2.4  2      -4.05   -5.40  0.84  0.82  107899
244  BZ    Cyg                 DCEP       10.14  10.22  20 45 59.8 +45 18 25    85.14     1.26    1.8      -10.6  0.6  2                                       
245  CD    Cyg                 DCEP       17.07   8.95  20 04 26.6 +34 06 44    71.40     1.17    2.3      -12.5  0.2  2      -1.54   -5.66  1.01  1.04   98852
246  DT    Cyg                 DCEPS       3.52   5.78  21 06 30.2 +31 11 05    77.01   -10.99    0.5       -1.2  0.1  2       4.25   -5.02  0.25  0.24  104185
247  EP    Cyg                 DCEP        4.29  12.73  19 45 03.7 +31 19 51    66.90     3.19    4.8                                                          
248  EU    Cyg                 DCEP       14.99  13.91  19 51 17.3 +32 40 32    68.73     2.74   12.1                                                          
249  EX    Cyg                 DCEP        4.85  12.98  19 54 23.4 +31 13 37    67.83     1.43    3.4                                                          
250  EZ    Cyg                 DCEP       11.66  11.05  19 57 49.0 +30 15 57    67.41     0.30    3.9                                                          
251  GH    Cyg                 DCEP        7.82   9.90  19 59 10.8 +29 27 03    66.87    -0.39    2.0      -11.1  1.0  1      -2.60   -6.41  1.14  1.28   98376
252  GI    Cyg                 DCEP        5.78  11.74  19 59 33.7 +33 44 46    70.55     1.83    2.8                                                          
253  GL    Cyg                 DCEP        3.37  13.72  20 03 34.7 +39 09 34    75.56     4.04    5.8      -59.0  5.0  4                                       
254  IU    Cyg                 DCEP       31.33  13.26  19 50 08.2 +34 09 57    69.89     3.72   27.7                                                          
255  IY    Cyg                 DCEP       21.76  13.09  19 55 33.8 +31 45 50    68.42     1.50    7.3                                                          
256  KX    Cyg                 DCEP       20.05  11.94  20 24 19.4 +40 33 40    78.96     1.53    2.2                                                          
257  MW    Cyg                 DCEP        5.96   9.46  20 12 22.8 +32 52 18    71.28    -0.89    1.2      -13.3  0.2  2      -5.01   -6.19  0.96  0.89   99567
258  QY    Cyg                 DCEP        3.89  14.62  19 58 51.5 +37 38 49    73.79     4.02   12.1                                                          
259  V0343 Cyg                 DCEP       11.93  13.56  20 04 04.5 +39 06 15    75.57     3.93   11.6      -93.0  5.0  4                                       
260  V0347 Cyg                 DCEP        8.74  12.49  20 51 26.7 +46 07 16    86.37     1.05    3.3                                                          
261  V0356 Cyg                 DCEP        5.06  12.43  21 07 46.7 +46 44 14    88.70    -0.64    3.9                                                          
262  V0383 Cyg                 DCEP        4.61  10.91  20 28 58.2 +34 08 06    74.30    -2.99    1.3                                                          
263  V0386 Cyg                 DCEP        5.26   9.63  21 14 40.4 +41 42 59    85.92    -5.00    0.9       -6.9  0.2  2      -0.66   -1.61  0.98  1.06  104877
264  V0396 Cyg                 DCEP       33.24  11.41  20 16 12.7 +42 06 32    79.35     3.67    2.4                                                          
265  V0402 Cyg                 DCEP        4.36   9.88  20 09 07.8 +37 09 07    74.47     2.04    1.8      -13.5  0.1  2      -2.21   -3.43  1.09  1.12   99276
266  V0438 Cyg                 DCEP       11.21  10.95  20 18 54.3 +40 03 52    77.95     2.09    1.5      -10.2  1.0  1                                       
267  V0459 Cyg                 DCEP        7.25  10.60  21 10 54.4 +49 08 31    90.81     0.63    2.0      -23.0  0.3  2       0.96   -2.29  1.72  1.27  104564
268  V0492 Cyg                 DCEP        7.58  12.39  20 11 13.6 +35 24 49    73.26     0.72    3.1                                                          
269  V0495 Cyg                 DCEP        6.72  10.63  20 15 58.3 +35 00 53    73.47    -0.30    1.5      -10.2  0.5  2      -4.04   -4.50  1.07  1.13   99887
270  V0514 Cyg                 DCEP        5.10  11.43  20 46 12.5 +45 28 43    85.29     1.34    1.5                                                          
271  V0520 Cyg                 DCEP        4.05  10.85  20 54 57.5 +47 32 02    87.83     1.51    1.8      -23.3  0.5  2      -0.46   -3.01  1.76  2.17  103241
272  V0532 Cyg                 DCEPS       4.63   9.09  21 20 32.9 +45 28 03    89.34    -3.11    1.2      -15.3  0.1  2      -4.13   -4.03  0.78  0.75  105369
273  V0538 Cyg                 DCEP        6.12  10.44  21 37 28.1 +51 45 45    95.67    -0.40    2.1      -17.3  0.3  2      -4.93   -4.60  1.42  1.77  106754
274  V0547 Cyg                 DCEP        6.22  13.40  19 57 46.1 +35 38 10    71.96     3.14    5.7                                                          
275  V0554 Cyg                 DCEP        4.33  14.18  20 07 21.2 +40 10 41    76.82     3.99   10.3                                                          
276  V0609 Cyg                 DCEP       31.08  11.00  21 26 56.0 +54 29 29    96.33     2.68    3.4                                                          
277  V0621 Cyg                 DCEP        5.86  11.75  21 32 40.4 +49 12 45    93.41    -1.80    3.9                                                          
278  V0924 Cyg                 DCEPS       7.85  10.71  19 38 11.6 +32 29 22    67.18     5.03    5.2      -12.9  0.2  2      -2.21   -5.22  1.29  1.49   96596
279  V1020 Cyg                 DCEP        4.92  13.73  19 59 09.1 +32 41 44    69.62     1.34    3.1                                                          
280  V1025 Cyg                 DCEP        6.96  12.99  20 00 46.4 +30 54 28    68.29     0.10    4.1                                                          
281  V1033 Cyg                 DCEP        4.95  13.07  20 05 20.7 +32 39 32    70.29     0.22    3.5                                                          
282  V1046 Cyg                 DCEP        4.94  12.35  20 16 47.5 +36 33 00    74.83     0.43    2.6                                                          
283  V1154 Cyg                 DCEP        4.93   9.17  19 48 15.5 +43 07 37    77.48     8.56    1.8       -4.4  0.1  2      -0.90   -2.21  0.83  1.12   97439
284  V1334 Cyg                 DCEPS       4.69   5.86  21 19 22.2 +38 14 15    84.05    -8.08    0.6       -5.2  1.0  1      -0.49   -2.29  0.28  0.32  105269
285  V1364 Cyg                 DCEP       12.97  13.26  20 07 29.5 +35 20 47    72.78     1.32    4.6                                                          
286  V1467 Cyg                 DCEP       48.52  13.49  20 04 02.2 +32 27 03    69.96     0.34    7.5                                                          
287  V1726 Cyg                 DCEPS       5.97   9.00  21 29 38.9 +48 58 09    92.88    -1.65    1.8      -15.8  0.1  2                                       
288  V2201 Cyg                 DCEP        2.42  12.13  21 04 16.9 +49 44 40    90.51     1.83    1.3                                                          
289  bet   Dor                 DCEP        9.84   3.76  05 33 37.5 -62 29 23   271.69   -32.73    0.3        7.3  1.0  1       0.79   12.74  0.37  0.45   26069
290  W     Gem                 DCEP        7.91   6.96  06 34 57.5 +15 19 50   197.78     3.97    0.9        2.1  0.3  2       0.23   -1.89  1.17  0.79   31404
291  RZ    Gem                 DCEP        5.53  10.02  06 02 36.6 +22 14 03   188.06     0.51    2.0       14.0  1.0  2       2.38   -5.32  2.54  1.38   28625
292  AA    Gem                 DCEP       11.30   9.72  06 06 34.9 +26 19 45   184.94     3.31    3.4       19.2  2.0  3       2.17   -0.85  2.73  1.45   28945
293  AD    Gem                 DCEP        3.79   9.85  06 43 07.5 +20 56 21   193.63     8.23    2.5       45.0  1.0  1      -0.96    1.30  1.79  1.35   32180
294  BB    Gem                 DCEP        2.31  11.44  06 34 35.3 +13 04 45   199.74     2.85    2.6       64.3  1.0  1       9.61    2.33  4.76  2.83   31361
295  BW    Gem                 DCEP        2.63  12.00  06 15 59.9 +23 44 51   188.23     3.94    2.5       37.0  2.0  3                                       
296  DX    Gem                 DCEPS       4.42  10.74  06 33 54.6 +14 28 17   198.43     3.35    2.9       16.0  1.0  1       2.24   -1.97  2.11  1.45   31306
297  zet   Gem                 DCEP       10.15   3.92  07 04 06.5 +20 34 13   196.12    12.50    0.3        5.7  0.1  2      -7.29   -0.41  0.49  0.32   34088
298  BB    Her                 DCEP        7.51  10.08  18 45 54.1 +12 20 10    43.65     6.32    3.1       88.5  0.1  2      -2.70  -10.74  2.38  1.93   92067
299  V     Lac                 DCEP        4.98   8.94  22 48 38.0 +56 19 18   106.84    -2.47    1.5      -24.0  0.5  2      -2.22   -1.64  1.14  0.94  112626
300  X     Lac                 DCEP        5.44   8.41  22 49 03.2 +56 25 42   106.94    -2.40    1.2      -25.0  0.2  2      -4.05   -1.52  0.77  0.60  112675
301  Y     Lac                 DCEP        4.32   9.15  22 09 02.9 +51 02 45    99.11    -4.00    1.9      -23.6  0.4  2      -2.82   -3.79  1.75  1.34  109340
302  Z     Lac                 DCEP       10.89   8.42  22 40 52.1 +56 49 46   106.12    -1.52    1.7      -33.9  0.6  2      -3.91   -2.48  1.14  0.86  111972
303  RR    Lac                 DCEP        6.42   8.85  22 41 26.5 +56 25 58   106.01    -1.91    1.7      -38.4  0.2  2      -3.66   -2.14  1.22  0.91  112026
304  BG    Lac                 DCEP        5.33   8.88  22 00 25.1 +43 26 43    93.42    -9.29    1.5      -18.6  1.0  1      -5.57   -3.21  0.97  0.84  108630
305  DF    Lac                 DCEP        4.48  11.90  22 21 16.9 +54 31 56   102.58    -2.12    3.7                                                          
306  IT    Lac                 DCEP        2.63  15.15  22 09 18.6 +51 24 20    99.35    -3.73   11.9                                                          
307  GH    Lup                 DCEPS      13.07   7.63  15 24 38.3 -52 51 14   325.32     2.89    1.3      -16.1  1.0  1      -0.06   -3.05  0.65  0.60   75430
308  V0473 Lyr                 DCEPS       2.10   6.14  19 15 59.5 +27 55 35    60.85     7.09    0.3                                                          
309  T     Mon                 DCEP       27.02   6.13  06 25 13.0 +07 05 09   203.97    -1.98    1.2       20.9  0.3  2       1.40   -2.01  0.64  0.49   30541
310  SV    Mon                 DCEP       15.23   8.26  06 21 26.3 +06 28 13   204.08    -3.09    2.3       29.9  0.4  2      -0.06   -1.23  1.94  1.49   30219
311  TW    Mon                 DCEP        7.10  12.57  06 50 32.3 +00 00 24   213.17     0.34    5.3       83.0  5.0  3                                       
312  TX    Mon                 DCEP        8.70  10.96  06 50 52.3 -01 25 45   214.48    -0.24    4.3       62.0  3.0  3       4.07   -1.59  2.89  2.66   32854
313  TY    Mon                 DCEP        4.02  11.72  06 56 39.8 +00 11 23   213.71     1.79    3.4       59.5  2.0  1                                       
314  TZ    Mon                 DCEP        7.43  10.79  06 58 00.9 -00 22 33   214.37     1.83    3.4       52.0  2.0  3      -0.77   -0.98  2.19  1.71   33520
315  UY    Mon                 DCEPS       3.38   9.41  06 58 50.3 +09 37 22   205.54     6.57    2.2       34.9  2.0  6                                       
316  VW    Mon                 DCEP        1.53  13.15  06 27 22.9 +08 58 24   202.55    -0.62    2.7                                                          
317  VZ    Mon                 DCEP        5.09  13.61  06 31 14.5 +11 51 01   200.45     1.56    4.5       33.0  5.0  3                                       
318  WW    Mon                 DCEP        4.66  12.51  06 33 37.2 +09 12 13   203.07     0.85    4.8       52.5  5.0  3                                       
319  XX    Mon                 DCEP        5.46  11.92  06 52 12.2 -02 48 25   215.86    -0.58    4.2       66.4  1.0  1                                       
320  YY    Mon                 DCEP        3.46  13.74  06 54 11.4 -07 39 52   220.40    -2.38    7.3                                                          
321  AA    Mon                 DCEP        3.94  12.74  06 57 23.7 -03 50 36   217.38     0.09    3.7       66.1  2.0  1                                       
322  AC    Mon                 DCEP        8.01  10.10  07 00 59.8 -08 42 32   222.11    -1.36    2.4       40.5  1.0  1      -1.44    3.37  2.34  1.91   33791
323  BE    Mon                 DCEP        2.71  10.58  06 40 05.6 +07 36 21   205.23     1.53    1.5       45.4  1.0  1       1.18    0.12  2.08  1.62   31905
324  BV    Mon                 DCEP        3.01  11.36  06 56 51.1 +04 30 58   209.89     3.82    2.4                                                          
325  CS    Mon                 DCEP        6.73  10.99  06 32 10.9 +06 39 11   205.16    -0.65    3.4                                                          
326  CU    Mon                 DCEP        4.71  13.61  06 32 46.7 +00 02 35   211.09    -3.58    5.9       63.8  5.0  3                                       
327  CV    Mon                 DCEP        5.38  10.31  06 37 04.8 +03 03 50   208.91    -1.23    1.5       18.9  1.0  1      -4.59   -4.09  2.54  1.72   31624
328  DP    Mon                 DCEP        3.09  13.30  06 37 04.8 +03 03 50   208.91    -1.23    5.1                                                          
329  EE    Mon                 DCEP        4.81  13.01  06 50 48.6 -07 58 50   220.30    -3.26    6.9       68.9 10.0  3                                       
330  EK    Mon                 DCEP        3.96  11.07  06 52 46.2 -02 27 30   215.62    -0.30    2.1                         -0.51   -0.39  2.76  2.49   33014
331  FG    Mon                 DCEP        4.50  13.26  07 07 08.5 -07 47 42   222.00     0.41    6.0       88.7  2.0  1                                       
332  FI    Mon                 DCEP        3.29  12.95  07 10 38.0 -07 07 22   221.81     1.49    4.8       85.8  2.0  1                                       
333  FT    Mon                 DCEP        3.42  12.73  06 21 36.1 +04 04 25   206.22    -4.18    4.8       55.4  5.0  3                                       
334  V0376 Mon                 DCEP        1.65  13.24  06 48 48.0 -03 36 17   216.18    -1.70    2.0                                                          
335  V0446 Mon                 DCEP        1.92  14.40  06 43 17.4 +01 09 39   211.31    -0.73    4.7                                                          
336  V0447 Mon                 DCEP        2.48  14.11  06 44 16.0 +04 29 54   208.46     1.02    4.2       55.6  5.0  3                                       
337  V0465 Mon                 DCEPS       3.82  10.37  07 08 09.3 -00 03 57   215.27     4.22    2.8       60.7  1.0  1      -0.04   -0.89  2.06  1.44   34421
338  V0484 Mon                 DCEP        3.13  13.73  06 31 05.3 -02 08 48   212.85    -4.96    6.2                                                          
339  V0495 Mon                 DCEP        4.10  12.44  06 37 03.3 -02 49 27   214.14    -3.95    4.0       67.4  5.0  3                                       
340  V0504 Mon                 DCEPS       3.91  11.81  06 44 43.9 -03 57 08   216.02    -2.76    3.7                                                          
341  V0508 Mon                 DCEP        4.13  10.50  06 47 09.4 +03 58 02   209.26     1.42    2.7       58.8  1.0  1       0.00    2.57  1.71  1.45   32516
342  V0510 Mon                 DCEP        7.46  12.64  06 47 26.9 +02 31 01   210.59     0.81    4.7       63.3  5.0  3                                       
343  V0526 Mon                 DCEPS       3.77   8.62  07 01 53.6 -01 07 51   215.49     2.34    1.5                         -3.65    2.63  0.96  0.64   33874
344  V0784 Mon                 DCEPS       3.11  12.87  06 52 24.0 +02 42 25   210.99     2.00    4.1                                                          
345  R     Mus                 DCEP        7.51   6.31  12 42 05.0 -69 24 27   302.39    -6.82    0.8        0.1  1.0  1      -4.85   -1.96  0.55  0.42   61981
346  S     Mus                 DCEP        9.66   6.13  12 12 47.0 -70 09 06   299.91    -7.77    1.2       -1.7  1.0  1      -7.79   -0.60  0.97  0.79   59551
347  RT    Mus                 DCEP        3.09   8.99  11 44 32.9 -67 18 19   296.83    -5.48    1.1       -5.5  1.0  1      -7.37   -1.58  1.26  1.15   57260
348  TZ    Mus                 DCEP        4.94  11.69  11 50 56.5 -65 08 26   296.94    -3.22    3.0      -24.6  1.0  1                                       
349  UU    Mus                 DCEP       11.64   9.78  11 52 17.7 -65 24 15   297.14    -3.45    3.0      -17.0  1.0  1      -4.48    0.82  1.16  1.12   57884
350  UX    Mus                 DCEP        7.14  14.19  12 17 33.7 -65 45 14   299.77    -3.35   16.9                                                          
351  GP    Mus                 DCEP       26.43  12.34  12 53 44.1 -65 53 59   303.48    -3.30   15.7                                                          
352  S     Nor                 DCEP        9.75   6.42  16 18 51.8 -57 53 59   328.06    -5.88    0.8        5.8  1.0  1       0.07    0.04  0.92  0.73   79932
353  U     Nor                 DCEP       12.64   9.23  15 42 20.9 -55 18 43   325.99    -0.63    1.3      -21.8  1.0  1      -4.87   -1.44  1.43  1.54   76918
354  RS    Nor                 DCEP        6.20  10.00  16 05 10.0 -53 55 10   329.42    -1.67    1.8      -40.5  1.0  1       0.13   -1.81  1.80  1.48   78797
355  SY    Nor                 DCEP       12.65   9.50  15 54 42.8 -54 33 59   327.84    -1.16    2.1      -32.9  1.0  1      -5.43   -0.88  2.34  2.58   77913
356  TW    Nor                 DCEP       10.79  11.67  16 04 55.2 -51 57 13   330.71    -0.19    2.1      -56.6  1.0  1      -8.61   -8.59  5.40  4.16   78771
357  GU    Nor                 DCEP        3.45  10.35  16 14 54.7 -53 20 18   330.87    -2.24    1.3      -24.5  1.0  1      -5.02   -3.33  2.80  2.19   79625
358  IQ    Nor                 DCEP        8.24   9.68  15 12 49.5 -54 45 19   322.82     2.23    1.8                                                          
359  QZ    Nor                 DCEPS       5.33   8.87  16 11 20.5 -54 21 15   329.79    -2.61    1.6      -38.6  2.0  1                                       
360  BF    Oph                 DCEP        4.07   7.34  17 06 05.5 -26 34 50   357.44     7.97    0.7      -29.0  1.0  1       0.02   -0.28  1.15  0.62   83674
361  RS    Ori                 DCEP        7.57   8.41  06 22 13.2 +14 40 41   196.93     0.94    1.5       42.7  0.5  2      -0.23   -0.10  2.56  1.69   30286
362  CR    Ori                 DCEP        4.91  12.34  06 05 44.7 +13 14 24   196.27    -3.25    4.7                                                          
363  CS    Ori                 DCEP        3.89  11.39  06 07 25.5 +11 09 07   198.30    -3.91    3.5       38.0  3.0  3       1.88    1.23  4.17  2.30   29022
364  CU    Ori                 DCEP        1.86  13.54  06 11 25.1 +11 48 00   198.20    -2.74    4.2                                                          
365  CV    Ori                 DCEP        3.56  13.86  06 12 22.0 +13 38 11   196.70    -1.65    3.2                                                          
366  DF    Ori                 DCEP        3.18  13.51  06 24 04.2 +11 42 32   199.76    -0.06    4.1                                                          
367  GQ    Ori                 DCEP        8.62   8.96  06 11 13.6 +09 36 45   200.10    -3.83    2.2       43.9  1.0  1                                       
368  V0336 Ori                 DCEP        2.84  14.12  05 57 34.3 +19 49 12   189.57    -1.71    5.4                                                          
369  V0432 Ori                 DCEP        5.07  11.95  05 18 48.0 +13 59 12   189.71   -12.66    4.1                                                          
370  SV    Per                 DCEP       11.13   8.98  04 49 47.9 +42 17 23   162.94    -0.96    2.3       -4.5  2.0  3      -0.29    0.31  2.66  1.75   22445
371  SX    Per                 DCEP        4.29  11.14  04 17 06.1 +41 43 55   159.25    -5.82    2.7        5.5  1.0  1      -6.21   -4.75  3.03  2.38   19978
372  UX    Per                 DCEP        4.57  11.63  02 13 07.5 +58 04 48   133.95    -2.72    4.3      -51.0  2.0  3      19.39    7.65  8.28  9.17   10332
373  UY    Per                 DCEP        5.36  11.31  02 34 31.3 +58 49 54   136.30    -1.02    2.0      -45.0  1.0  1                                       
374  VX    Per                 DCEP       10.89   9.31  02 07 48.5 +58 26 37   133.17    -2.60    2.2      -35.4  1.0  1      -1.71   -3.41  1.29  1.13    9928
375  VY    Per                 DCEP        5.53  11.26  02 27 35.4 +58 55 02   135.44    -1.29    1.7      -40.0  2.0  2                                       
376  AS    Per                 DCEP        4.97   9.72  04 19 46.9 +48 57 12   154.49    -0.36    1.2      -25.5  1.0  1       0.34   -3.43  1.47  1.09   20202
377  AW    Per                 DCEP        6.46   7.48  04 47 46.3 +36 43 22   166.98    -4.82    0.7       -0.5  0.5  2       2.57   -2.61  0.79  0.64   22275
378  BM    Per                 DCEP       22.96  10.42  04 29 39.4 +48 25 19   156.01     0.44    2.7      -41.8  1.2  2                                       
379  CI    Per                 DCEP        3.30  12.64  02 05 02.2 +57 08 35   133.20    -3.95    6.5                                                          
380  DW    Per                 DCEP        3.65  11.58  02 33 52.6 +57 01 39   136.93    -2.72    2.4                                                          
381  GP    Per                 DCEP        2.04  13.90  04 23 19.2 +44 14 12   158.27    -3.24    4.9                                                          
382  HQ    Per                 DCEP        8.64  11.60  04 43 57.9 +40 50 05   163.35    -2.73    4.4      -34.8  5.0  3                                       
383  HZ    Per                 DCEP       11.28  13.80  04 25 37.3 +45 37 13   157.56    -1.99    3.3      -29.7  5.0  3                                       
384  MM    Per                 DCEP        4.12  10.80  03 45 23.4 +48 05 01   150.81    -4.79    2.3                                                          
385  OT    Per                 DCEP       26.09  13.50  04 38 37.9 +47 44 24   157.52     1.09    5.1      -44.4  5.0  3                                       
386  V0440 Per                 DCEPS      10.67   6.28  02 23 51.7 +55 21 54   136.26    -4.78    0.8      -25.5  0.1  2      -1.37   -2.60  0.49  0.38   11174
387  X     Pup                 DCEP       25.96   8.51  07 32 47.0 -20 54 35   236.48    -0.39    2.8       65.3  1.0  1       0.38    1.92  1.28  1.33   36685
388  RS    Pup                 DCEP       41.39   7.01  08 13 04.2 -34 34 43   252.77     0.06    1.7       22.1  1.0  1      -3.19    2.33  0.49  0.65   40233
389  VW    Pup                 DCEP        4.29  11.38  07 31 49.1 -20 08 59   235.71    -0.21    3.1       58.0  3.0  3      -2.64    2.75  2.29  2.62   36617
390  VX    Pup                 DCEP(B)     3.01   8.31  07 32 36.6 -21 55 50   237.35    -0.92    1.1                                                          
391  VZ    Pup                 DCEP       23.17   9.67  07 38 35.2 -28 29 59   243.74    -2.99    4.6       63.3  1.0  1      -0.99    2.52  0.96  1.12   37207
392  WW    Pup                 DCEP        5.52  10.60  07 41 54.9 -21 07 59   237.74     1.35    3.4       89.0  5.0  3      -2.11    1.78  1.51  1.37   37511
393  WX    Pup                 DCEP        8.94   9.06  07 41 59.0 -25 52 34   241.84    -1.02    2.3       54.6  1.0  1      -2.51    2.25  0.81  1.30   37515
394  WY    Pup                 DCEP        5.25  10.60  07 58 05.1 -24 02 30   242.16     3.05    3.8       73.0  3.0  3      -4.78    3.82  1.60  1.57   38944
395  WZ    Pup                 DCEP        5.03  10.32  08 00 22.9 -23 42 11   242.15     3.68    3.4       64.0  1.0  1      -1.78    2.85  1.49  1.26   39144
396  AD    Pup                 DCEP       13.60   9.92  07 48 03.9 -25 34 40   242.28     0.31    4.1       67.5  1.0  1      -1.93    4.59  0.80  1.52   38063
397  AP    Pup                 DCEP        5.08   7.38  07 57 45.7 -40 07 24   255.79    -5.50    0.9       15.9  1.0  1      -5.77    4.75  0.56  0.66   38907
398  AQ    Pup                 DCEP       30.08   8.71  07 58 22.1 -29 07 48   246.51     0.41    2.9       59.5  1.0  1       1.68    5.02  2.32  2.34   38965
399  AT    Pup                 DCEP        6.67   7.98  08 12 22.4 -36 56 38   254.66    -1.38    1.4       26.7 10.0  1      -4.47    3.05  0.66  0.71   40178
400  BC    Pup                 DCEP        3.54  13.88  07 30 02.6 -23 40 27   238.59    -2.29    6.5       93.7  5.0  3                                       
401  BD    Pup                 DCEP        3.92  13.65  07 30 38.7 -24 41 15   239.54    -2.66    6.5                                                          
402  BM    Pup                 DCEP        7.20  10.82  07 50 03.1 -28 15 19   244.81    -0.69    3.2                                                          
403  BN    Pup                 DCEP       13.67   9.91  08 06 21.5 -30 05 49   248.26     1.35    3.5       65.7  2.0  1      -0.69    0.31  1.31  1.45   39666
404  BQ    Pup                 DCEP        2.15  11.82  07 31 15.7 -25 54 27   240.68    -3.13    3.4                                                          
405  CE    Pup                 DCEP       49.53  11.80  08 14 08.0 -42 34 05   259.52    -4.24   11.6                                                          
406  CK    Pup                 DCEP        7.41  13.33  07 27 18.9 -25 47 08   240.14    -3.85    6.9      125.1  5.0  3                                       
407  CM    Pup                 DCEP        3.17  13.97  07 30 42.4 -20 27 07   235.85    -0.59    7.1                                                          
408  EK    Pup                 DCEPS       3.70  10.66  07 41 49.7 -25 02 30   241.10    -0.63    2.7                         -1.61    0.84  1.31  1.82   37506
409  HL    Pup                 DCEP        3.48  10.87  08 11 10.8 -33 30 57   251.67     0.32    2.4                                                          
410  HW    Pup                 DCEP       13.46  12.09  07 57 42.2 -27 36 07   245.13     1.09    7.5      117.0  2.0  3                                       
411  LL    Pup                 DCEP        5.08  11.07  07 53 48.8 -30 27 37   247.12    -1.13    2.7                                                          
412  LQ    Pup                 DCEP        4.52  12.08  07 56 12.5 -32 36 10   249.21    -1.82    3.5                                                          
413  LR    Pup                 DCEP        3.33  11.91  07 57 03.7 -28 09 42   245.53     0.68    3.9                                                          
414  LS    Pup                 DCEP       14.15  10.44  07 58 59.2 -29 18 28   246.73     0.43    4.4       77.4  1.0  1      -0.91    1.65  1.75  1.96   39010
415  MY    Pup                 DCEPS       8.02   5.65  07 38 18.2 -48 36 05   261.53   -12.70    0.6       12.7  1.0  1      -3.56    5.07  0.21  0.22   37174
416  NT    Pup                 DCEP       15.56  12.16  07 58 46.3 -38 59 40   254.93    -4.75    7.7                                                          
417  OO    Pup                 DCEP       10.98  11.65  07 33 38.8 -16 19 02   232.58     2.04    5.3                                                          
418  V0335 Pup                 DCEPS       6.85   8.70  07 56 57.7 -22 49 32   240.98     3.47    2.0                         -5.30    2.4   1.4   1.4        0
419  S     Sge                 DCEP        8.38   5.61  19 56 01.3 +16 38 05    55.57    -6.52    0.6       -9.9  0.1  2       1.01   -7.61  0.56  0.42   98085
420  DG    Sge                 DCEP        4.44  13.22  19 40 35.2 +19 17 08    55.98    -2.01    2.4                                                          
421  GX    Sge                 DCEP       12.90  12.45  19 31 10.5 +19 15 25    54.86    -0.09    3.5                                                          
422  U     Sgr                 DCEP        6.75   6.69  18 31 53.3 -19 07 30    14.06    -5.06    0.5        2.7  0.1  2      -3.16   -6.48  1.03  0.72   90836
423  W     Sgr                 DCEP        7.60   4.67  18 05 01.2 -29 34 48     1.92    -4.58    0.4      -28.3  1.0  1       2.62   -5.28  1.30  0.66   88567
424  X     Sgr                 DCEP        7.01   4.56  17 47 33.6 -27 49 51     1.51    -0.39    0.3      -13.7  1.0  1      -4.08  -10.05  0.32  0.23   87072
425  Y     Sgr                 DCEP        5.77   5.75  18 21 23.0 -18 51 36    13.14    -2.74    0.4       -2.5  1.0  1      -3.12   -7.01  0.45  0.28   89968
426  VY    Sgr                 DCEP       13.56  11.45  18 12 04.6 -20 42 15    10.47    -1.69    2.3       -6.0  1.0  1                                       
427  WZ    Sgr                 DCEP       21.85   8.02  18 16 59.7 -19 04 33    12.46    -1.93    1.6      -18.1  0.2  2       0.89    2.25  1.40  0.82   89596
428  XX    Sgr                 DCEP        6.42   8.87  18 24 44.5 -16 47 50    15.34    -2.48    1.2        2.0  1.0  1       3.81   -2.38  2.50  1.90   90241
429  YZ    Sgr                 DCEP        9.55   7.33  18 49 28.6 -16 43 23    18.11    -7.71    1.1       18.5  1.0  1       2.77   -3.10  1.67  0.89   92370
430  AP    Sgr                 DCEP        5.06   6.95  18 13 02.5 -23 07 02     8.46    -3.04    0.7      -15.0  1.0  1       1.66   -6.13  1.84  1.00   89276
431  AV    Sgr                 DCEP       15.41  11.29  18 04 48.8 -22 43 57     7.88    -1.20    2.1        0.0  1.0  1                                       
432  AY    Sgr                 DCEP        6.57  10.54  18 23 19.1 -18 34 29    13.61    -3.01    1.6      -26.5  1.0  1       3.00    3.51  3.61  2.47   90110
433  BB    Sgr                 DCEP        6.64   6.95  18 50 59.9 -20 17 43    15.03    -9.61    0.7        6.4  0.1  2      -0.52   -4.86  1.03  0.67   92491
434  V0350 Sgr                 DCEP        5.15   7.47  18 45 17.5 -20 38 51    14.12    -8.56    0.8       11.2  0.2  2       1.40   -4.40  1.94  1.09   92013
435  V0773 Sgr                 DCEP        5.75  12.36  17 54 17.6 -26 45 30     3.20    -1.13    1.1       -0.9  2.0  1                                       
436  V1954 Sgr                 DCEP        6.18  10.83  18 15 26.3 -20 37 46    10.92    -2.34    2.1       12.7  2.0  1                                       
437  RV    Sco                 DCEP        6.06   7.03  16 58 19.7 -33 36 33   350.77     5.08    0.7      -16.6 10.0  1       4.27   -5.98  0.95  0.62   83059
438  RY    Sco                 DCEP       20.32   8.00  17 50 52.3 -33 42 20   356.83    -4.02    2.0      -17.7  1.0  1      -0.71   -2.33  4.05  2.63   87345
439  KQ    Sco                 DCEP       28.69   9.82  16 51 38.5 -45 25 36   340.73    -1.29    2.2      -22.1  1.0  1       1.57   -0.40  2.90  1.88   82498
440  V0470 Sco                 DCEP       16.26  10.98  17 17 25.5 -37 19 08   350.11    -0.25    1.3                                                          
441  V0482 Sco                 DCEP        4.53   7.96  17 30 48.4 -33 36 36   354.71    -0.42    0.8       10.7  2.0  1       0.25   -1.86  1.72  1.17   85701
442  V0500 Sco                 DCEP        9.32   8.73  17 48 37.5 -30 28 33   359.37    -1.96    1.3      -10.8  2.0  1       2.96   -2.00  1.99  1.36   87173
443  V0636 Sco                 DCEP        6.80   6.65  17 22 46.5 -45 36 51   343.83    -5.78    0.7        8.3  1.0  1      -3.05   -2.40  1.03  0.38   85035
444  V0950 Sco                 DCEPS       4.76   7.31  17 37 37.6 -40 48 49   349.36    -5.44    0.8       13.5  2.0  5      -0.30   -1.56  0.83  0.54   86269
445  X     Sct                 DCEP        4.20  10.01  18 31 19.7 -13 06 29    19.35    -2.16    1.5      -11.1  1.0  1       1.73   -4.83  1.44  1.12   90791
446  Y     Sct                 DCEP       10.34   9.63  18 38 03.3 -08 22 08    24.32    -1.43    1.5       12.3  1.0  1       1.03   -2.20  1.73  1.30   91366
447  Z     Sct                 DCEP       12.90   9.59  18 42 57.3 -05 49 15    27.14    -1.34    2.4       37.2  1.0  1      -0.65   -1.32  1.35  1.04   91785
448  RU    Sct                 DCEP       19.70   9.47  18 41 56.4 -04 06 38    28.54    -0.33    1.8       -5.0  0.3  2       0.99   -2.65  2.62  1.80   91697
449  SS    Sct                 DCEP        3.67   8.20  18 43 43.5 -07 43 52    25.53    -2.39    0.9       -8.6  1.0  1       2.17    2.87  1.02  0.79   91867
450  TY    Sct                 DCEP       11.05  10.80  18 42 07.9 -04 17 37    28.40    -0.45    2.2       25.5  2.0  1       2.48   -4.02  2.94  2.20   91706
451  UZ    Sct                 DCEP       14.75  11.25  18 31 22.4 -12 55 43    19.51    -2.09    3.0       38.8  2.0  1                                       
452  BX    Sct                 DCEP        6.41  12.23  18 50 09.2 -04 22 05    29.25    -2.26    1.6       -9.6  2.0  2                                       
453  CK    Sct                 DCEP        7.42  10.58  18 41 00.7 -06 05 50    26.67    -1.04    1.8       -0.4  1.0  1       2.41   -0.85  2.36  1.80   91613
454  CM    Sct                 DCEP        3.92  11.10  18 42 26.8 -05 20 27    27.51    -1.01    1.7       40.8  2.0  1       0.00    0.56  2.90  2.23   91738
455  CN    Sct                 DCEP        9.99  12.48  18 42 30.5 -04 19 50    28.41    -0.55    2.2       19.7  2.0  1                                       
456  EV    Sct                 DCEPS       4.35  10.13  18 36 39.6 -08 11 05    24.32    -1.04    1.6       17.4  0.5  2       0.55   -1.98  2.17  1.58   91239
457  EW    Sct                 DCEP(B)     5.82   7.99  18 37 51.1 -06 47 49    25.69    -0.66    0.3                                                          
458  V0367 Sct                 DCEP(B)     6.29  11.61  18 33 35.2 -10 25 38    21.98    -1.41    1.6                                                          
459  V0458 Sct                 DCEP(B)     4.84   9.79  18 22 27.1 -10 07 29    20.97     1.15    1.4                                                          
460  AA    Ser                 DCEP       17.14  12.25  18 41 21.8 -01 06 40    31.14     1.18    2.7      -44.3  2.0  3                                       
461  BQ    Ser                 DCEP(B)     4.27   9.51  18 36 15.9 +04 23 54    35.45     4.85    0.9                                                          
462  CR    Ser                 DCEP        5.30  10.85  18 10 02.1 -13 32 46    16.51     2.19    1.4        2.6  0.6  2       0.69   -3.44  2.40  1.62   89013
463  DV    Ser                 DCEP       23.06  13.64  18 40 13.0 -02 23 03    29.87     0.85    5.0                                                          
464  ST    Tau                 DCEP        4.03   8.22  05 45 03.2 +13 34 35   193.46    -7.45    0.9        0.5  1.0  1       2.46   -2.71  1.19  0.65   27119
465  SZ    Tau                 DCEPS       4.43   6.53  04 37 14.8 +18 32 35   179.86   -18.14    0.5       -0.5  0.2  2      -1.97   -5.91  0.80  0.56   21517
466  AE    Tau                 DCEP        3.90  11.70  05 34 36.7 +26 12 09   181.37    -2.91    2.8                                                          
467  AV    Tau                 DCEP        3.62  12.33  05 45 44.9 +27 04 05   181.96    -0.34    2.4                                                          
468  EF    Tau                 DCEP        3.45  13.09  05 43 31.8 +19 25 12   188.23    -4.76    5.8                                                          
469  EU    Tau                 DCEPS       2.96   8.08  05 45 40.5 +18 39 25   189.15    -4.72    0.9       -1.0  0.2  2       0.71   -2.22  1.33  0.93   27183
470  R     TrA                 DCEP        3.39   6.65  15 19 45.7 -66 29 46   317.26    -8.15    0.5      -13.2  1.0  1      -5.06   -6.87  0.38  0.59   75018
471  S     TrA                 DCEP        6.32   6.38  16 01 10.7 -63 46 36   322.41    -8.66    0.7        3.9  1.0  1      -2.29   -3.42  0.38  0.48   78476
472  U     TrA                 DCEP(B)     2.57   7.95  16 07 19.0 -62 54 38   323.52    -8.49    0.9                                                          
473  LR    TrA                 DCEPS       3.42   7.81  15 30 49.8 -65 35 58   318.71    -8.05    0.8                         -4.25   -7.29  0.47  0.59   75961
474  alf   UMi                 DCEPS       5.59   1.98  02 31 49.1 +89 15 51   123.36    26.74    0.1      -17.4  2.0  1      44.48  -11.85  0.11  0.13   11767
475  T     Vel                 DCEP        4.64   8.03  08 37 40.8 -47 21 43   265.85    -3.67    0.9        5.7  1.0  1      -6.59    3.12  0.84  0.97   42321
476  V     Vel                 DCEP        4.37   7.59  09 22 16.2 -55 57 37   276.87    -4.20    0.9      -27.9  1.0  1     -11.19   13.56  0.68  0.72   45949
477  RY    Vel                 DCEP       28.13   8.37  10 20 41.0 -55 19 17   282.93     1.41    2.3      -10.4  1.0  1      -5.96    3.60  0.89  0.88   50655
478  RZ    Vel                 DCEP       20.40   7.08  08 37 01.3 -44 06 53   263.21    -1.77    1.4       24.1  1.0  1      -4.12    7.66  0.74  0.61   42257
479  ST    Vel                 DCEP        5.86   9.70  08 44 55.9 -50 33 36   269.11    -4.71    1.6        7.4  2.0  1      -5.89    4.42  1.14  1.19   42929
480  SV    Vel                 DCEP       14.10   8.59  10 44 56.3 -56 17 22   286.37     2.26    2.1        3.5  1.0  1      -7.54    2.54  1.64  1.23   52570
481  SW    Vel                 DCEP       23.44   8.12  08 43 38.7 -47 24 11   266.51    -2.90    2.4       22.9  1.0  1      -6.73    4.07  1.02  0.96   42831
482  SX    Vel                 DCEP        9.55   8.29  08 44 53.5 -46 20 35   265.82    -2.07    1.8       30.9  1.0  1      -2.46    3.23  1.02  0.75   42926
483  XX    Vel                 DCEP        6.99  10.71  10 36 08.6 -56 02 36   285.17     1.90    3.0       15.0  1.0  1      -5.01    4.51  1.57  1.28   51894
484  AB    Vel                 DCEP        6.25  13.26  10 19 52.1 -56 18 35   283.37     0.51    3.8                                                          
485  AE    Vel                 DCEP        7.13  10.24  09 36 51.5 -53 01 58   276.44    -0.61    2.1       14.8  2.0  1      -6.27    3.34  1.13  1.22   47177
486  AH    Vel                 DCEPS       5.95   5.69  08 12 00.0 -46 38 40   262.72    -6.82    0.6       24.2  1.0  1      -4.08    7.42  0.25  0.23   40155
487  AM    Vel                 DCEP        7.52  13.19  08 35 37.1 -47 45 34   265.96    -4.18    9.1                                                          
488  AP    Vel                 DCEP(B)     3.13  10.00  08 39 45.8 -43 51 39   263.31    -1.23    1.4                                                          
489  AX    Vel                 DCEP(B)     3.67   8.22  08 10 49.3 -47 41 55   263.50    -7.56    1.1                                                          
490  BG    Vel                 DCEP        6.92   7.66  09 08 15.7 -51 26 11   272.18    -2.51    0.8        7.9  1.0  1      -9.58    6.61  0.64  0.51   44847
491  BH    Vel                 DCEP        7.20  12.69  08 29 48.5 -41 13 26   260.10    -1.08    3.7       51.6  2.0  1                                       
492  BQ    Vel                 DCEP        3.37  14.64  08 22 06.5 -47 18 14   264.24    -5.76   11.4                                                          
493  CO    Vel                 DCEP        4.28  12.59  08 29 41.3 -40 20 02   259.38    -0.57    1.9                                                          
494  CP    Vel                 DCEP        9.84  12.73  08 48 10.5 -48 39 33   267.97    -3.10    4.9       73.9  2.0  1                                       
495  CS    Vel                 DCEP        5.90  11.70  09 41 10.3 -53 48 58   277.44    -0.78    3.1       26.8  2.0  1                                       
496  CX    Vel                 DCEP        6.26  11.38  09 06 38.1 -52 21 27   272.69    -3.33    2.4       16.0  2.0  1                                       
497  DK    Vel                 DCEP        2.48  10.69  09 17 16.7 -53 05 06   274.33    -2.67    2.1                                                          
498  DP    Vel                 DCEP        5.48  11.83  09 30 15.8 -53 03 31   275.72    -1.30    2.9                                                          
499  DR    Vel                 DCEP       11.20   9.52  09 31 41.0 -49 39 18   273.58     1.37    1.7       20.6  1.0  1      -5.76    4.51  1.12  0.94   46746
500  EX    Vel                 DCEP       13.23  11.58  09 20 01.5 -52 51 22   274.46    -2.21    4.3       33.5  2.0  1                                       
501  EZ    Vel                 DCEP       34.54  12.43  09 25 07.4 -53 12 36   275.26    -1.93    9.7       92.2  2.0  1                                       
502  FG    Vel                 DCEP        6.45  11.83  09 33 23.7 -52 45 21   275.86    -0.75    2.8                                                          
503  FN    Vel                 DCEP        5.32  10.29  09 48 41.5 -55 31 10   279.36    -1.40    1.9                         -3.60    2.22  1.28  1.15   48122
504  S     Vul                 DCEP       68.01   8.97  19 48 23.8 +27 17 11    63.79     0.50    3.5       -0.7  0.2  2                                       
505  T     Vul                 DCEP        4.43   5.75  20 51 28.2 +28 15 02    72.58   -10.40    0.5       -0.9  1.0  1       5.06   -4.38  0.32  0.42  102949
506  U     Vul                 DCEP        7.99   7.13  19 36 37.7 +20 19 59    56.43    -0.68    0.6      -12.7  0.1  2      -0.66   -2.51  0.65  0.70   96458
507  X     Vul                 DCEP        6.32   8.85  19 57 28.6 +26 33 23    64.22    -1.61    0.9      -14.3  0.1  2      -0.71   -3.60  1.31  1.54   98212
508  SV    Vul                 DCEP       45.03   7.23  19 51 30.9 +27 27 37    64.29    -0.00    2.0       -1.5  0.1  2      -1.50   -6.57  0.44  0.71   97717
509  AS    Vul                 DCEP       12.23  12.22  19 47 44.5 +27 55 06    64.26     0.95    3.8                                                          
510  BR    Vul                 DCEP        5.20  10.69  19 46 35.2 +22 53 23    59.80    -1.40    1.7        6.3  0.7  2      -6.40   -6.13  1.54  1.47   97309
511  DG    Vul                 DCEP       13.61  11.38  19 58 40.2 +27 41 01    65.31    -1.23    2.4        2.6  1.0  1                                       
512  GQ    Vul                 DCEP       12.64  13.65  19 47 58.0 +26 00 01    62.63    -0.08    2.9                                                          
513             090436-4633.2  DCEP        6.63  13.22  09 04 35.7 -46 33 13   268.19     0.37    2.8                                                          
514             090932-5359.3  DCEP        3.59  11.96  09 09 32.0 -53 59 15   274.18    -4.12    4.7                                                          
515             091606-5418.6  DCEPS       5.80  11.28  09 16 05.8 -54 18 35   275.08    -3.65    5.1                                                          
516             091720-6202.4  DCEPS      10.49  12.00  09 17 19.7 -62 02 24   280.75    -8.95   10.6                                                          
517             091933-5137.4  DCEP        3.35  13.44  09 19 32.1 -51 37 13   273.54    -1.39    3.5                                                          
518             092758-5218.9  DCEP        7.64  12.36  09 27 57.8 -52 18 58   274.96    -0.99    3.4                                                          
519             093054-5547.2  DCEPS       4.41  11.88  09 30 54.0 -55 47 09   277.63    -3.24    2.5                                                          
520             093942-4931.5  DCEPS      10.92   9.63  09 39 41.7 -49 31 29   274.47     2.33    2.4                                                          
521             094827-5801.1  DCEP        4.15  11.87  09 48 26.8 -58 01 05   280.91    -3.36    2.7                                                          
522             100814-5856.6  DCEPS       5.31  12.08  10 08 13.8 -58 56 36   283.53    -2.54    3.1                                                          
523             100914-5714.6  DCEP(B)     4.09  11.08  10 09 13.6 -57 14 33   282.67    -1.07    1.9                                                          
524             101016-5811.2  DCEPS       4.28   9.38  10 10 16.1 -58 11 12   283.32    -1.77    1.8                                                          
525             101037-5817.8  DCEP        5.07  13.21  10 10 36.8 -58 17 46   283.42    -1.83    1.9                                                          
526             101045-5009.6  DCEPS       2.83  12.13  10 10 44.9 -50 09 34   278.82     4.88    4.9                                                          
527             101538-5933.1  DCEP       51.41  12.07  10 15 37.8 -59 33 04   284.66    -2.51    4.6                                                          
528             102012-5900.3  DCEPS       4.00  10.98  10 20 11.8 -59 00 16   284.85    -1.74    2.7                                                          
529             102558-5956.8  DCEPS       4.78  11.11  10 25 58.2 -59 56 43   285.97    -2.15    3.3                                                          
530             104130-5956.9  DCEPS       4.34  10.80  10 41 31.6 -59 56 47   287.67    -1.19    3.1                                                          
531             104300-6131.2  DCEPS       3.77  10.91  10 43 00.0 -61 31 12   288.56    -2.49    3.1                                                          
532             112039-6149.9  DCEP       13.37  12.99  11 20 39.1 -61 49 52   292.77    -0.99    3.9                                                          
533             113647-6029.6  DCEPS       3.76  10.95  11 36 47.3 -60 29 36   294.22     0.87    2.4                                                          
534             114920-6600.6  DCEPS(B)    1.96  10.07  11 49 19.9 -66 00 38   296.98    -4.11    1.6                                                          
535             115701-6218.7  DCEP       26.52  12.99  11 57 00.5 -62 18 42   297.00    -0.32    6.8                                                          
536             122240-6209.5  DCEP       13.78  12.39  12 22 40.1 -62 09 35   299.93     0.28    3.0                                                          
537             122511-6120.9  DCEPS       3.25  10.09  12 25 11.3 -61 20 53   300.15     1.12    1.8                                                          
538             123617-6317.6  DCEPS       8.68  11.67  12 36 17.2 -63 17 36   301.57    -0.73    2.8                                                          
539             125901-6834.7  DCEP        3.80  13.35  12 59 00.3 -68 34 42   303.92    -6.00   12.0                                                          
540             143655-5815.7  DCEP(B)     4.32  10.11  14 36 55.5 -58 15 41   316.81     1.42    1.5                                                          
541             150547-5823.0  DCEP       16.70  12.51  15 05 46.4 -58 22 55   320.13    -0.39    2.5                                                          
542             152021-5807.3  DCEP       10.52  12.46  15 20 21.3 -58 07 20   321.91    -1.17    1.9                                                          
543             153152-5915.1  DCEPS       6.16   9.03  15 31 52.5 -59 14 59   322.51    -2.95    1.5                                                          
544             155847-5341.8  DCEPS       3.95   9.91  15 58 46.9 -53 41 47   328.86    -0.88    1.4                                                          
545             161555-5107.3  DCEP        6.81  11.01  16 15 55.5 -51 07 14   332.53    -0.75    2.2                                                          
546             162811-5111.9  DCEPS       4.64  10.33  16 28 11.2 -51 11 56   333.82    -2.17    1.5                                                          
547             164120-4739.6  DCEP       13.02  13.05  16 41 20.0 -47 39 38   337.88    -1.38    3.0                                                          
548             173253-3554.7  DCEP        8.45  12.93  17 32 53.1 -35 54 41   353.01    -2.03    1.5                                                          
549             174603-3528.1  DCEPS       3.62  10.84  17 46 03.1 -35 28 10   354.80    -4.07    1.9                                                          
550             173848-3304.4  DCEPS       5.24   9.70  17 38 47.6 -33 04 21   356.06    -1.53    1.0                                                          
551             175621-2738.0  DCEPS      16.33  11.69  17 56 21.4 -27 37 55     2.68    -1.97    6.0                                                          
552             174108-2328.5  DCEPS       5.32   9.43  17 41 08.2 -23 28 27     4.48     3.11    1.1                                                          
553             180342-2211.0  DCEP       42.63  10.88  18 03 41.7 -22 10 58     8.23    -0.70    2.1                                                          
554             181215-2029.1  DCEPS       5.17  11.74  18 12 14.4 -20 29 00    10.69    -1.62    1.6                                                          
555             182105-1827.4  DCEP        9.76  10.51  18 21 05.5 -18 27 19    13.46    -2.49    2.1                                                          
556             183406-1519.1  DCEPS       9.22   9.24  18 34 05.4 -15 19 10    17.69    -3.78    6.3                                                          
557             182714-1507.1  DCEP        5.55  10.67  18 27 13.4 -15 07 04    17.10    -2.22    2.0                                                          
558             183848-1324.8  DCEPS       4.91   9.42  18 38 48.4 -13 24 46    19.92    -3.92    0.9                                                          
559             183904-1049.3  DCEPS       4.31  10.58  18 39 04.0 -10 49 21    22.25    -2.79    1.4                                                          
560             181416-0920.4  DCEP        5.12  11.89  18 14 15.8 -09 20 20    20.70     3.30    1.2                                                          
561             183652-0907.1  DCEPS       3.65  11.45  18 36 52.3 -09 07 05    23.52    -1.52    1.5                                                          
562             183347-0448.6  DCEPS       4.37  10.83  18 33 46.8 -04 48 33    26.98     1.15    1.3                                                          
563             091220-5514.0  DCEP        2.40  14.83  09 12 20.2 -55 14 02   275.37    -4.68    9.7                                                          
564             092250-5151.7  DCEP       11.21  13.42  09 22 49.8 -51 51 38   274.07    -1.20    4.7                                                          
565             093005-5137.5  DCEP        3.37  13.51  09 30 05.0 -51 37 25   274.73    -0.26    2.9                                                          
566             094819-5748.6  DCEP        5.22  13.02  09 48 19.8 -57 48 37   280.77    -3.21    4.6                                                          
567             103627-6211.6  DCEP       24.23  13.04  10 36 27.0 -62 11 33   288.20    -3.45   14.7                                                          
568             131400-6229.9  DCEP        6.38  12.81  13 14 00.1 -62 29 54   305.88    -0.04    2.7                                                          
569             135905-5847.2  DCEP        5.82  12.63  13 59 05.3 -58 47 10   311.99     2.59    3.2                                                          
570             140742-6315.4  DCEP        7.80  12.69  14 07 42.0 -63 15 15   311.72    -1.99    2.8                                                          
571             052706+1656.2  DCEP        4.44  13.08  05 27 06.5 +16 56 11   188.28    -9.38    8.2                                                          
572             061019+2401.2  DCEPS       3.01  10.77  06 10 19.3 +24 01 14   187.37     2.93    2.5                                                          
573             061022+1438.6  DCEPS       6.81   9.91  06 10 22.2 +14 38 40   195.59    -1.59    2.4                                                          
574             061027+0208.1  DCEPS       3.64  13.52  06 10 26.2 +02 08 08   206.62    -7.55    8.7                                                          
575             062050+0002.5  DCEPS       4.28  12.00  06 20 49.6 +00 02 29   209.71    -6.23    4.3                                                          
576             062726+0111.6  DCEP(B)     2.27  11.31  06 27 26.6 +01 11 37   209.45    -4.23    1.7                                                          
577             062735+0949.8  DCEP        1.07  11.71  06 27 34.7 +09 49 49   201.82    -0.18    1.5                                                          
578             062840+0738.9  DCEPS       2.75  12.89  06 28 40.1 +07 38 54   203.88    -0.96    4.4                                                          
579             062939-1840.5  DCEP       16.94  12.98  06 29 39.2 -18 40 26   227.69   -12.61   19.9                                                          
580             063011+0751.2  DCEPS       3.52  12.72  06 30 11.3 +07 51 10   203.87    -0.53    3.8                                                          
581             064037+1143.6  DCEP        4.98  12.33  06 40 37.5 +11 43 38   201.62     3.54    3.4                                                          
582             064135+0756.6  DCEPS(B)    1.82  12.43  06 41 34.5 +07 56 39   205.09     2.01    2.4                                                          
583             064152-0120.1  DCEPS       3.94  12.15  06 41 51.6 -01 20 06   213.36    -2.20    4.7                                                          
584             064210-1239.6  DCEPS       4.59  11.69  06 42 09.5 -12 39 40   223.52    -7.28    5.1                                                          
585             064220-0318.9  DCEPS(B)    1.94  13.57  06 42 19.7 -03 18 55   215.18    -3.00    3.5                                                          
586             064534+0749.0  DCEP        2.43  13.35  06 45 33.7 +07 48 58   205.66     2.83    4.3                                                          
587             064727+0411.4  DCEPS       3.26  11.49  06 47 26.4 +04 11 27   209.10     1.58    3.1                                                          
588             064829-1014.2  DCEP        4.51  13.21  06 48 29.1 -10 14 17   222.05    -4.81    6.1                                                          
589             065303-1424.9  DCEPS       3.38  12.52  06 53 02.5 -14 24 53   226.30    -5.71    5.9                                                          
590             065758-1521.4  DCEPS       3.40  13.50  06 57 58.4 -15 21 26   227.68    -5.07    8.2                                                          
591             065759-0159.7  DCEPS       4.24  13.73  06 57 58.7 -01 59 43   215.80     1.07    5.6                                                          
592             065851-1344.2  DCEPS       3.28  12.24  06 58 50.6 -13 44 11   226.33    -4.14    4.6                                                          
593             070355-1752.8  DCEP        4.21  12.03  07 03 55.0 -17 52 47   230.59    -4.95    3.8                                                          
594             070556-1323.9  DCEPS       2.98  13.16  07 05 55.9 -13 23 52   226.83    -2.46    5.4                                                          
595             070638-1548.1  DCEP        4.46  12.90  07 06 38.0 -15 48 07   229.04    -3.42    5.4                                                          
596             070832-1454.5  DCEPS       9.00   9.69  07 08 31.7 -14 54 26   228.46    -2.60    2.3                                                          
597             070900-1228.3  DCEPS       4.04  12.39  07 08 59.8 -12 28 14   226.35    -1.37    4.9                                                          
598             070911-1217.2  DCEPS       3.40  10.59  07 09 10.8 -12 17 09   226.21    -1.24    2.2                                                          
599             071236-2750.4  DCEPS       2.58  12.73  07 12 36.0 -27 50 19   240.43    -7.71    7.7                                                          
600             071342-1737.2  DCEP        7.51  13.09  07 13 42.4 -17 37 13   231.44    -2.77    5.8                                                          
601             071705-2849.4  DCEP        3.97  12.99  07 17 04.6 -28 49 24   241.76    -7.29    8.0                                                          
602             071850-3238.7  DCEP        1.16  12.85  07 18 50.6 -32 38 38   245.37    -8.70    5.1                                                          
603             071941-2332.2  DCEPS       2.44  13.74  07 19 40.9 -23 32 12   237.33    -4.31    5.7                                                          
604             072424-0751.3  DCEPS       2.92  10.35  07 24 24.5 -07 51 19   224.07     4.15    2.4                                                          
605             072542-1953.8  DCEPS       3.07  11.50  07 25 41.6 -19 53 47   234.79    -1.35    3.3                                                          
606             072830-3039.3  DCEPS       4.66  12.22  07 28 29.7 -30 39 20   244.56    -5.95    8.4                                                          
607             072840-2920.6  DCEP        2.70  12.90  07 28 40.2 -29 20 39   243.42    -5.29    7.4                                                          
608             073113-2811.0  DCEP        4.71  12.51  07 31 12.1 -28 10 58   242.67    -4.25    6.6                                                          
609             073200-2529.3  DCEPS       3.41  10.45  07 31 59.7 -25 29 18   240.39    -2.78    2.3                                                          
610             073415-2837.5  DCEP        2.19  13.26  07 34 15.1 -28 37 58   243.39    -3.88    5.7                                                          
611             073453-2651.3  DCEP        3.55  14.15  07 34 53.4 -26 51 20   241.90    -2.89    6.3                                                          
612             073502-3554.9  DCEP        4.24  12.48  07 35 02.0 -35 54 46   249.86    -7.27    6.3                                                          
613             073620-2840.1  DCEPS       3.71  11.32  07 36 20.2 -28 40 05   243.64    -3.50    3.2                                                          
614             074042-3042.9  DCEPS       4.07  12.79  07 40 42.9 -30 42 52   245.90    -3.69    8.1                                                          
615             074401-1707.8  DCEPS       3.70  11.48  07 44 00.6 -17 07 44   234.52     3.79    5.1                                                          
616             074401-3008.4  DCEP        3.39  13.43  07 44 00.1 -30 08 29   245.75    -2.78    8.7                                                          
617             074412-1704.9  DCEPS       6.62  10.29  07 44 11.9 -17 04 51   234.50     3.86    4.0                                                          
618             074428-2417.4  DCEPS       4.61  12.92  07 44 27.6 -24 17 18   240.76     0.26    6.1                                                          
619             074726-1922.5  DCEPS      11.45   9.96  07 47 26.3 -19 22 31   236.87     3.36    4.1                                                          
620             074902-1906.8  DCEPS       6.54   9.76  07 49 02.2 -19 06 49   236.84     3.82    2.9                                                          
621             074925-3814.4  DCEP       10.50  13.05  07 49 25.2 -38 14 21   253.33    -5.92   11.1                                                          
622             075345-3658.2  DCEP        5.56  11.10  07 53 45.0 -36 58 13   252.68    -4.53    2.6                                                          
623             075358-2822.1  DCEP        5.80  13.13  07 53 57.6 -28 22 03   245.35    -0.01    6.8                                                          
624             075503-2614.3  DCEPS       2.99  11.35  07 55 02.8 -26 14 17   243.66     1.31    3.0                                                          
625             075750-2923.5  DCEP        2.59  11.96  07 57 49.8 -29 23 02   246.66     0.17    3.1                                                          
626             075840-3330.2  DCEP        4.40  12.14  07 58 39.8 -33 30 14   250.25    -1.86    3.6                                                          
627             075912-2641.9  DCEP        3.72  13.10  07 59 12.2 -26 41 56   244.54     1.86    6.5                                                          
628             080027-3319.2  DCEPS       3.74  13.29  08 00 27.4 -33 19 11   250.29    -1.44    7.1                                                          
629             080500-2851.8  DCEP        4.17  12.43  08 04 58.7 -28 51 39   247.05     1.77    4.4                                                          
630             080511-3421.7  DCEP        4.09  12.27  08 05 11.0 -34 21 36   251.70    -1.18    3.4                                                          
631             080822-3222.6  DCEPS       3.10  12.03  08 08 22.5 -32 22 36   250.40     0.46    2.9                                                          
632             080927-3315.7  DCEP        3.56  12.18  08 09 27.2 -33 15 43   251.26     0.16    4.3                                                          
633             081014-3253.6  DCEPS       3.83  13.40  08 10 14.6 -32 53 31   251.05     0.51    4.7                                                          
634             081025-3828.4  DCEP        3.58  12.93  08 10 24.7 -38 28 25   255.71    -2.56    2.6                                                          
635             081026-3231.3  DCEP        5.46  11.45  08 10 25.8 -32 31 16   250.76     0.75    3.5                                                          
636             081156-3919.2  DCEPS       6.61  13.14  08 11 55.4 -39 19 15   256.58    -2.78    4.3                                                          
637             082117-3845.3  DCEP        5.03  13.61  08 21 16.8 -38 45 15   257.15    -0.96    4.2                                                          
638             082127-3825.3  DCEP        3.96  13.26  08 21 26.6 -38 25 18   256.89    -0.74    3.8                                                          
639             082859-3613.9  DCEP        3.71  11.74  08 28 58.4 -36 13 55   255.99     1.75    3.2                                                          
640             083130-4429.3  DCEP        4.22  13.19  08 31 30.2 -44 29 17   262.91    -2.78    3.6                                                          
641             083426-3559.1  DCEP        3.74  11.64  08 34 26.0 -35 59 06   256.46     2.78    3.6                                                          
642             083611-3903.7  DCEP       12.96  10.43  08 36 11.3 -39 03 42   259.11     1.19    1.7                                                          
643             083908-3722.5  DCEP        4.07  12.62  08 39 08.0 -37 22 31   258.13     2.68    5.7                                                          
644             084127-4353.6  DCEP       25.37  13.25  08 41 26.8 -43 53 34   263.53    -1.01    5.5                                                          
645             084304-5117.9  DCEPS       2.45  11.56  08 43 04.0 -51 17 51   269.50    -5.40    2.5                                                          
646             084412-3528.4  DCEPS      10.16  10.33  08 44 12.1 -35 28 25   257.27     4.66    3.7                                                          
647             084951-4627.2  DCEPS       5.34  11.26  08 49 51.1 -46 27 14   266.45    -1.48    3.3                                                          
648             085049-3926.7  DCEPS       3.71  13.23  08 50 48.9 -39 26 40   261.19     3.16    4.4                                                          
649             083434-4134.6  DCEPS(B)    1.64  11.26  08 34 33.9 -41 34 35   260.92    -0.58    1.3                                                          
650             074343-2050.3  DCEPS(B)    1.04  10.97  07 43 42.4 -20 50 20   237.69     1.86    1.5                                                          
651             081132-2821.3  DCEPS(B)    0.64  12.45  08 11 32.1 -28 21 17   247.42     3.25    2.2                                                          
652             055255+1800.8  DCEPS       3.97  12.55  05 52 54.7 +18 00 38   190.59    -3.57    5.4                                                          
653             064553+1003.8  DCEPS       3.78  10.74  06 45 53.3 +10 03 41   203.70     3.93    2.8                                                          
654             060933+1409.5  DCEPS       3.11  13.44  06 09 32.6 +14 09 29   195.92    -2.00    4.6                                                          
655             063519+2117.8  DCEPS       2.13  11.42  06 35 19.1 +21 17 48   192.48     6.76    3.3                                                          
656             112842-5925.8  DCEPS(B)    1.30  10.58  11 28 42.6 -59 25 43   292.94     1.60    1.5                                                          
657             070034-0220.9  DCEPS(B)    1.24  11.81  07 00 33.9 -02 20 54   216.42     1.48    2.3                                                          
658             075842-2536.1  DCEPS(B)    0.58  12.26  07 58 42.1 -25 36 00   243.55     2.35    2.1                                                          
659             052610+1151.3  DCEP        4.23  10.91  05 26 09.6 +11 51 13   192.53   -12.28    2.7                                                          
660             123804-3831.4  DCEP        4.32  12.10  12 38 03.8 -38 31 24   300.66    24.03    8.3                                                          
661             140143-4650.8  DCEP        1.72  13.10  14 01 42.8 -46 50 48   315.70    13.96    8.0                                                          
662             072219-1544.9  DCEPS(B)    1.16  13.40  07 22 19.3 -15 44 55   230.77    -0.06    3.3                                                          
663             131714-6605.0  DCEPS       1.29  11.82  13 17 13.7 -66 04 59   305.86    -3.64    2.2                                                          
664             142346-5829.4  DCEPS(B)    0.89  11.56  14 23 45.7 -58 29 25   315.13     1.87    1.4                                                          
665             191351+0251.3  DCEPS(B)    1.77  11.35  19 13 50.7 +02 51 20    38.41    -4.19    1.7                                                          
666             191719+0757.7  DCEPS       6.30   8.57  19 17 18.9 +07 57 43    43.33    -2.56    0.8                                                          
667             191953+1714.4  DCEP        4.84  11.97  19 19 53.1 +17 14 25    51.80     1.29    1.1                                                          
668             192007+1247.7  DCEP        8.63  10.33  19 20 06.9 +12 47 42    47.91    -0.88    1.1                                                          
669             192310+1351.4  DCEPS       4.19  10.94  19 23 10.2 +13 51 24    49.20    -1.02    1.2                                                          
670             193206+1132.9  DCEP        6.70  12.95  19 32 04.7  11 32 59    48.23    -4.04    8.8                                                          
671             193435-1921.7  DCEP        2.12  13.02  19 34 34.6 -19 21 40    20.29   -18.55    8.9                                                          
672             210538+2005.0  DCEP        1.70  13.00  21 05 37.7 +20 04 53    68.16   -18.07    7.1                                                          
673             070330-1532.6  DCEP        3.52  13.80  07 03 30.4 -15 32 36   228.46    -3.97    8.1                                                          
674             072315-2943.4  DCEP        3.34  13.08  07 23 15.1 -29 43 20   243.19    -6.51    8.2                                                          

